On the Selection of Tuning Parameters for Patch-Stitching Embedding Methods

While classical scaling, just like principal component analysis, is parameter-free, other methods for embedding multivariate data require the selection of one or several tuning parameters. This tuning can be difficult due to the unsupervised nature of the situation. We propose a simple, almost obvious, approach to supervise the choice of tuning parameter(s): minimize a notion of stress. We apply this approach to the selection of the patch size in a prototypical patch-stitching embedding method, both in the multidimensional scaling (aka network localization) setting and in the dimensionality reduction (aka manifold learning) setting. In our study, we uncover a new bias--variance tradeoff phenomenon.

==> cities/ca.tsv <==
Acalanes Ridge	37.9	-122.08
Acampo	38.17	-121.28
Acton	34.5	-118.19
Adelanto city	34.59	-117.44
Adin	41.2	-120.95
Agoura Hills city	34.15	-118.76
Agua Dulce	34.5	-118.32
Aguanga	33.45	-116.86
Ahwahnee	37.37	-119.72
Airport	37.63	-120.98
Alameda city	37.76	-122.27
Alamo	37.85	-122.01
Albany city	37.88	-122.33
Albion	39.23	-123.76
Alderpoint	40.16	-123.62
Alhambra city	34.08	-118.14
Alhambra Valley	37.97	-122.14
Aliso Viejo city	33.58	-117.73
Alleghany	39.47	-120.84
Allendale	38.44	-121.98
Allensworth	35.85	-119.39
Almanor	40.21	-121.18
Alondra Park	33.89	-118.33
Alpaugh	35.89	-119.49
Alpine	32.84	-116.76
Alpine Village	38.79	-119.8
Alta	39.21	-120.8
Alta Sierra	39.12	-121.05
Altadena	34.19	-118.14
Alto	37.91	-122.52
Alturas city	41.49	-120.55
Alum Rock	37.37	-121.83
Amador City city	38.42	-120.82
American Canyon city	38.18	-122.26
Amesti	36.96	-121.78
Anaheim city	33.84	-117.86
Anchor Bay	38.81	-123.57
Anderson city	40.45	-122.3
Angels city	38.07	-120.55
Angwin	38.58	-122.45
Antelope	38.72	-121.36
Antioch city	37.98	-121.8
Anza	33.57	-116.7
Apple Valley town	34.53	-117.21
Aptos	36.99	-121.89
Aptos Hills-Larkin Valley	36.96	-121.83
Arbuckle	39.01	-122.06
Arcadia city	34.13	-118.04
Arcata city	40.86	-124.08
Arden-Arcade	38.6	-121.38
Armona	36.32	-119.71
Arnold	38.24	-120.35
Aromas	36.88	-121.64
Arroyo Grande city	35.12	-120.58
Artesia city	33.87	-118.08
Artois	39.63	-122.19
Arvin city	35.19	-118.83
Ashland	37.69	-122.12
Aspen Springs	37.55	-118.71
Atascadero city	35.48	-120.69
Atherton town	37.45	-122.2
Atwater city	37.35	-120.6
Auberry	37.08	-119.49
Auburn city	38.89	-121.08
Auburn Lake Trails	38.89	-120.98
August	37.98	-121.26
Avalon city	33.33	-118.33
Avenal city	36.03	-120.12
Avery	38.19	-120.38
Avilla Beach	35.2	-120.72
Avocado Heights	34.04	-118
Azusa city	34.14	-117.91
Baker	35.28	-116.07
Bakersfield city	35.35	-119.03
Baldwin Park city	34.08	-117.97
Ballard	34.63	-120.12
Ballico	37.45	-120.7
Bangor	39.38	-121.41
Banning city	33.95	-116.9
Barstow city	34.87	-117.05
Bass Lake	37.33	-119.57
Bay Point	38.03	-121.96
Bayview	40.77	-124.18
Bayview	38.01	-122.32
Beale AFB	39.11	-121.35
Bear Creek	37.3	-120.42
Bear Valley	37.57	-120.12
Bear Valley	38.47	-120.05
Bear Valley Springs	35.18	-118.65
Beaumont city	33.91	-116.98
Beckwourth	39.85	-120.41
Belden	40	-121.25
Bell Canyon	34.21	-118.69
Bell city	33.98	-118.18
Bell Gardens city	33.97	-118.16
Bella Vista	40.65	-122.24
Bellflower city	33.89	-118.13
Belmont city	37.52	-122.3
Belvedere city	37.87	-122.47
Ben Lomond	37.08	-122.09
Benbow	40.06	-123.77
Bend	40.26	-122.21
Benicia city	38.07	-122.15
Benton	37.82	-118.48
Berkeley city	37.87	-122.3
Bermuda Dunes	33.74	-116.29
Berry Creek	39.63	-121.41
Bertsch-Oceanview	41.75	-124.16
Bethel Island	38.03	-121.64
Beverly Hills city	34.08	-118.4
Bieber	41.13	-121.13
Big Bear City	34.25	-116.79
Big Bear Lake city	34.24	-116.9
Big Bend	41.01	-121.92
Big Creek	37.2	-119.25
Big Lagoon	41.16	-124.13
Big Pine	37.17	-118.3
Big River	34.14	-114.36
Biggs city	39.41	-121.71
Biola	36.8	-120.02
Bishop city	37.37	-118.4
Black Point-Green Point	38.11	-122.52
Blackhawk	37.82	-121.91
Blacklake	35.05	-120.54
Blairsden	39.78	-120.61
Bloomfield	38.32	-122.85
Bloomington	34.06	-117.4
Blue Lake city	40.88	-123.99
Blythe city	33.62	-114.62
Bodega Bay	38.32	-123.03
Bodega	38.35	-122.97
Bodfish	35.58	-118.48
Bolinas	37.92	-122.71
Bombay Beach	33.35	-115.73
Bonadelle Ranchos-Madera Ranchos	36.96	-119.89
Bonita	32.67	-117.03
Bonny Doon	37.04	-122.14
Bonsall	33.28	-117.19
Boonville	39.01	-123.37
Bootjack	37.47	-119.89
Boron	35.02	-117.67
Boronda	36.69	-121.67
Borrego Springs	33.24	-116.36
Bostonia	32.82	-116.95
Boulder Creek	37.13	-122.13
Boulevard	32.66	-116.29
Bowles	36.61	-119.75
Boyes Hot Springs	38.31	-122.49
Bradbury city	34.15	-117.97
Bradley	35.86	-120.8
Brawley city	32.98	-115.53
Brea city	33.93	-117.87
Brentwood city	37.94	-121.72
Bret Harte	37.6	-121
Bridgeport	38.26	-119.21
Brisbane city	37.69	-122.34
Broadmoor	37.69	-122.48
Brookdale	37.11	-122.11
Brooktrails	39.44	-123.4
Buck Meadows	37.81	-120.07
Buckhorn	38.45	-120.54
Bucks Lake	39.88	-121.19
Buellton city	34.62	-120.19
Buena Park city	33.86	-118
Buena Vista	38.3	-120.92
Burbank	37.32	-121.93
Burbank city	34.19	-118.32
Burlingame city	37.59	-122.36
Burney	40.88	-121.67
Burnt Ranch	40.81	-123.51
Butte Creek Canyon	39.75	-121.7
Butte Meadows	40.09	-121.54
Butte Valley	39.66	-121.64
Buttonwillow	35.41	-119.44
Byron	37.88	-121.64
Bystrom	37.62	-120.98
C-Road	39.76	-120.58
Cabazon	33.91	-116.78
Calabasas city	34.14	-118.67
Calexico city	32.68	-115.49
California City city	35.16	-117.87
California Hot Springs	35.89	-118.66
California Pines	41.41	-120.66
Calimesa city	33.99	-117.05
Calipatria city	33.15	-115.51
Calistoga city	38.58	-122.58
Callender	35.05	-120.58
Calpella	39.23	-123.2
Calpine	39.66	-120.44
Calwa	36.71	-119.76
Camanche North Shore	38.24	-120.95
Camanche Village	38.27	-120.99
Camarillo city	34.22	-119.03
Cambria	35.55	-121.08
Cambrian Park	37.26	-121.93
Cameron Park	38.67	-120.99
Camino	38.74	-120.68
Camino Tassajara	37.79	-121.88
Camp Nelson	36.14	-118.61
Camp Pendleton North	33.31	-117.32
Camp Pendleton South	33.23	-117.38
Campbell city	37.28	-121.95
Campo	32.64	-116.47
Camptonville	39.45	-121.05
Canby	41.45	-120.88
Cantua Creek	36.5	-120.32
Canyon Lake city	33.69	-117.26
Canyondam	40.17	-121.08
Capitola city	36.98	-121.95
Caribou	40.08	-121.16
Carlsbad city	33.12	-117.28
Carmel Valley Village	36.48	-121.72
Carmel-by-the-Sea city	36.55	-121.92
Carmet	38.37	-123.07
Carmichael	38.63	-121.32
Carnelian Bay	39.23	-120.08
Carpinteria city	34.38	-119.51
Carrick	41.45	-122.36
Carson city	33.84	-118.26
Cartago	36.31	-118.03
Caruthers	36.54	-119.85
Casa Conejo	34.18	-118.94
Casa de Oro-Mount Helix	32.76	-116.97
Casmalia	34.84	-120.53
Caspar	39.36	-123.8
Cassel	40.92	-121.55
Castaic	34.48	-118.63
Castle Hill	37.87	-122.06
Castro Valley	37.71	-122.06
Castroville	36.77	-121.75
Cathedral City city	33.84	-116.47
Catheys Valley	37.44	-120.09
Cayucos	35.44	-120.89
Cazadero	38.53	-123.1
Cedar Ridge	38.07	-120.27
Cedar Slope	36.14	-118.58
Cedarville	41.53	-120.17
Centerville	36.74	-119.5
Ceres city	37.6	-120.95
Cerritos city	33.87	-118.07
Chalfant	37.51	-118.38
Challenge-Brownsville	39.46	-121.26
Channel Islands Beach	34.16	-119.22
Charter Oak	34.1	-117.86
Cherokee	39.65	-121.53
Cherokee Strip	35.47	-119.26
Cherry Valley	33.98	-116.97
Cherryland	37.68	-122.1
Chester	40.3	-121.23
Chico city	39.76	-121.82
Chilcoot-Vinton	39.81	-120.14
China Lake Acres	35.64	-117.77
Chinese Camp	37.87	-120.44
Chino city	33.98	-117.67
Chino Hills city	33.95	-117.73
Chowchilla city	37.11	-120.23
Chualar	36.57	-121.51
Chula Vista city	32.63	-117.01
Citrus	34.12	-117.89
Citrus Heights city	38.69	-121.29
Claremont city	34.13	-117.72
Clarksburg	38.42	-121.54
Clay	38.31	-121.16
Clayton city	37.94	-121.93
Clear Creek	40.3	-121.05
Clearlake city	38.96	-122.63
Clearlake Oaks	39.02	-122.66
Clearlake Riviera	38.95	-122.72
Cleone	39.49	-123.78
Clio	39.75	-120.57
Clipper Mills	39.53	-121.17
Cloverdale city	38.8	-123.02
Clovis city	36.83	-119.69
Clyde	38.03	-122.03
Coachella city	33.69	-116.15
Coalinga city	36.14	-120.33
Coarsegold	37.25	-119.7
Cobb	38.84	-122.72
Coffee Creek	41.08	-122.71
Cohasset	39.9	-121.74
Cold Springs	38.75	-120.88
Cold Springs	38.16	-120.05
Coleville	38.58	-119.52
Colfax city	39.09	-120.95
College City	39.01	-122.01
Collierville	38.21	-121.27
Colma town	37.68	-122.45
Coloma	38.8	-120.89
Colton city	34.05	-117.33
Columbia	38.03	-120.41
Colusa city	39.2	-122.01
Commerce city	34	-118.15
Comptche	39.27	-123.59
Compton city	33.89	-118.23
Concord city	37.97	-122
Concow	39.77	-121.52
Contra Costa Centre	37.93	-122.05
Copperopolis	37.94	-120.63
Corcoran city	36.08	-119.56
Corning city	39.93	-122.18
Corona city	33.86	-117.56
Coronado city	32.64	-117.17
Coronita	33.88	-117.61
Corralitos	36.99	-121.79
Corte Madera town	37.93	-122.51
Costa Mesa city	33.67	-117.91
Cotati city	38.33	-122.71
Coto de Caza	33.6	-117.59
Cottonwood	40.39	-122.29
Coultervillle	37.71	-120.2
Country Club	37.97	-121.34
Courtland	38.33	-121.56
Covelo	39.8	-123.25
Covina city	34.09	-117.88
Cowan	37.56	-120.99
Crescent City city	41.77	-124.19
Crescent Mills	40.1	-120.92
Cressey	37.42	-120.66
Crest	32.8	-116.87
Crestline	34.25	-117.29
Crestmore Heights	34.03	-117.4
Creston	35.52	-120.52
Crockett	38.05	-122.22
Cromberg	39.87	-120.69
Crowley Lake	37.57	-118.75
Crows Landing	37.39	-121.08
Cudahy city	33.96	-118.18
Culver City city	34.01	-118.4
Cupertino city	37.32	-122.05
Cutler	36.53	-119.29
Cutten	40.77	-124.14
Cuyama	34.93	-119.61
Cypress city	33.82	-118.04
Daly City city	37.69	-122.47
Dana Point city	33.44	-117.71
Danville town	37.81	-121.97
Daphnedale Park	41.51	-120.55
Darwin	36.27	-117.59
Davenport	37.02	-122.19
Davis city	38.56	-121.74
Day Valley	37.03	-121.86
Deer Park	38.54	-122.47
Del Aire	33.92	-118.37
Del Mar city	32.96	-117.26
Del Monte Forest	36.58	-121.95
Del Rey	36.66	-119.6
Del Rey Oaks city	36.59	-121.84
Del Rio	37.74	-121.01
Delano city	35.77	-119.26
Delft Colony	36.51	-119.45
Delhi	37.43	-120.78
Delleker	39.81	-120.5
Denair	37.53	-120.8
Derby Acres	35.24	-119.6
Descanso	32.87	-116.63
Desert Center	33.74	-115.37
Desert Edge	33.92	-116.44
Desert Hot Springs city	33.97	-116.55
Desert Palms	33.78	-116.29
Desert Shores	33.4	-116.04
Desert View Highlands	34.59	-118.15
Diablo	37.84	-121.96
Diablo Grande	37.4	-121.27
Diamond Bar city	34	-117.82
Diamond Springs	38.69	-120.84
Dillon Beach	38.24	-122.96
Dinuba city	36.55	-119.4
Discovery Bay	37.91	-121.6
Dixon city	38.45	-121.82
Dixon Lane-Meadow Creek	37.39	-118.42
Dobbins	39.37	-121.21
Dogtown	38.21	-121.16
Dollar Point	39.19	-120.11
Dorrington	38.29	-120.27
Dorris city	41.96	-121.92
Dos Palos city	36.99	-120.63
Dos Palos Y	37.05	-120.64
Douglas City	40.66	-122.93
Downey city	33.94	-118.13
Downieville	39.57	-120.82
Doyle	40.03	-120.12
Drytown	38.44	-120.86
Duarte city	34.16	-117.95
Dublin city	37.72	-121.9
Ducor	35.89	-119.05
Dunnigan	38.89	-121.97
Dunsmuir city	41.23	-122.27
Durham	39.62	-121.79
Dustin Acres	35.22	-119.37
Dutch Flat	39.21	-120.83
Eagleville	41.32	-120.11
Earlimart	35.88	-119.27
East Foothills	37.38	-121.82
East Hemet	33.73	-116.94
East La Mirada	33.92	-117.99
East Los Angeles	34.03	-118.17
East Nicolaus	38.91	-121.54
East Oakdale	37.78	-120.8
East Orosi	36.55	-119.26
East Palo Alto city	37.47	-122.13
East Pasadena	34.14	-118.08
East Porterville	36.06	-118.97
East Quincy	39.92	-120.92
East Rancho Dominguez	33.89	-118.2
East Richmond Heights	37.95	-122.31
East San Gabriel	34.12	-118.08
East Shore	40.25	-121.08
East Sonora	37.98	-120.34
East Tulare Villa	36.2	-119.28
Easton	36.65	-119.79
Eastvale	33.96	-117.58
Edgewood	41.46	-122.43
Edmundson Acres	35.23	-118.82
Edna	35.21	-120.61
Edwards AFB	34.9	-117.93
El Cajon city	32.8	-116.96
El Centro city	32.79	-115.56
El Cerrito	33.84	-117.52
El Cerrito city	37.92	-122.3
El Dorado Hills	38.67	-121.05
El Granada	37.51	-122.47
El Monte city	34.07	-118.03
El Nido	37.13	-120.5
El Paso de Robles (Paso Robles) city	35.64	-120.66
El Portal	37.67	-119.79
El Rancho	36.22	-119.07
El Rio	34.25	-119.16
El Segundo city	33.92	-118.4
El Sobrante	33.87	-117.46
El Sobrante	37.97	-122.3
El Verano	38.3	-122.49
Eldridge	38.33	-122.51
Elizabeth Lake	34.66	-118.38
Elk Creek	39.6	-122.54
Elk Grove city	38.42	-121.38
Elkhorn	36.81	-121.72
Elmira	38.35	-121.91
Elverta	38.72	-121.45
Emerald Lake Hills	37.47	-122.27
Emeryville city	37.84	-122.3
Empire	37.64	-120.9
Encinitas city	33.05	-117.26
Escalon city	37.79	-121
Escondido city	33.13	-117.07
Esparto	38.69	-122.02
Etna city	41.46	-122.89
Eucalyptus Hills	32.89	-116.95
Eureka city	40.79	-124.16
Exeter city	36.29	-119.15
Fair Oaks	38.65	-121.25
Fairbanks Ranch	32.99	-117.19
Fairfax town	37.99	-122.6
Fairfield city	38.26	-122.04
Fairmead	37.08	-120.2
Fairview	37.68	-122.05
Fall River Mills	41.01	-121.44
Fallbrook	33.37	-117.23
Farmersville city	36.31	-119.21
Farmington	37.93	-121
Fellows	35.18	-119.55
Felton	37.04	-122.08
Ferndale city	40.58	-124.26
Fetters Hot Springs-Agua Caliente	38.33	-122.49
Fiddletown	38.51	-120.76
Fieldbrook	40.97	-124.03
Fields Landing	40.72	-124.22
Fillmore city	34.4	-118.92
Firebaugh city	36.85	-120.45
Fish Camp	37.48	-119.64
Florence-Graham	33.97	-118.24
Florin	38.48	-121.4
Floriston	39.39	-120.02
Flournoy	39.93	-122.45
Folsom city	38.68	-121.15
Fontana city	34.1	-117.46
Foothill Farms	38.69	-121.35
Forbestown	39.53	-121.27
Ford City	35.16	-119.46
Forest Meadows	38.17	-120.41
Forest Ranch	39.9	-121.67
Foresthill	39.01	-120.83
Forestville	38.48	-122.89
Fort Bidwell	41.86	-120.16
Fort Bragg city	39.44	-123.8
Fort Irwin	35.25	-116.68
Fort Jones city	41.61	-122.84
Fort Washington	36.88	-119.76
Fortuna city	40.59	-124.14
Foster City city	37.58	-122.24
Fountain Valley city	33.71	-117.95
Fowler city	36.62	-119.67
Franklin	37.33	-120.53
Franklin	38.37	-121.46
Frazier Park	34.81	-118.95
Freedom	36.94	-121.8
Freeport	38.46	-121.5
Fremont city	37.52	-122
French Camp	37.88	-121.28
French Gulch	40.72	-122.63
French Valley	33.6	-117.11
Fresno city	36.78	-119.79
Friant	36.98	-119.71
Fruitdale	37.31	-121.94
Fruitridge Pocket	38.53	-121.46
Fuller Acres	35.3	-118.91
Fullerton city	33.88	-117.93
Fulton	38.49	-122.77
Furnace Creek	36.43	-116.87
Galt city	38.27	-121.3
Garberville	40.1	-123.79
Garden Acres	37.96	-121.23
Garden Farms	35.42	-120.61
Garden Grove city	33.78	-117.96
Gardena city	33.89	-118.31
Garey	34.89	-120.31
Garnet	33.92	-116.49
Gasquet	41.84	-123.97
Gazelle	41.51	-122.52
Georgetown	38.91	-120.84
Gerber	40.06	-122.15
Geyserville	38.72	-122.9
Gilroy city	37	-121.58
Glen Avon	34.02	-117.49
Glen Ellen	38.36	-122.54
Glendale city	34.18	-118.25
Glendora city	34.14	-117.85
Gold Mountain	39.76	-120.52
Gold River	38.63	-121.25
Golden Hills	35.15	-118.5
Goleta city	34.44	-119.86
Gonzales city	36.51	-121.44
Good Hope	33.77	-117.28
Goodyears Bar	39.55	-120.89
Goshen	36.35	-119.42
Graeagle	39.76	-120.65
Grand Terrace city	34.03	-117.31
Grangeville	36.34	-119.71
Granite Bay	38.76	-121.17
Granite Hills	32.8	-116.91
Graniteville	39.44	-120.74
Grass Valley city	39.22	-121.06
Graton	38.44	-122.87
Grayson	37.58	-121.18
Greeley Hill	37.76	-120.13
Green Acres	33.73	-117.08
Green Valley	38.26	-122.16
Green Valley	34.62	-118.41
Greenacres	35.38	-119.12
Greenfield	35.27	-119.01
Greenfield city	36.32	-121.25
Greenhorn	39.9	-120.76
Greenview	41.55	-122.92
Greenville	40.13	-120.95
Grenada	41.64	-122.53
Gridley city	39.36	-121.7
Grimes	39.07	-121.9
Grizzly Flats	38.64	-120.54
Groveland	37.83	-120.24
Grover Beach city	35.12	-120.62
Guadalupe city	34.96	-120.57
Guerneville	38.51	-122.99
Guinda	38.83	-122.2
Gustine city	37.25	-120.99
Hacienda Heights	34	-117.97
Half Moon Bay city	37.47	-122.44
Hamilton Branch	40.28	-121.1
Hamilton City	39.74	-122.01
Hanford city	36.33	-119.65
Happy Camp	41.81	-123.39
Harbison Canyon	32.83	-116.84
Hardwick	36.4	-119.72
Hartland	36.65	-118.96
Hartley	38.42	-121.95
Hasley Canyon	34.48	-118.67
Hat Creek	40.81	-121.48
Hawaiian Gardens city	33.83	-118.07
Hawthorne city	33.91	-118.35
Hayfork	40.56	-123.13
Hayward city	37.63	-122.11
Healdsburg city	38.62	-122.87
Heber	32.73	-115.52
Hemet city	33.74	-116.99
Herald	38.29	-121.23
Hercules city	38.03	-122.29
Herlong	40.14	-120.14
Hermosa Beach city	33.87	-118.4
Hesperia city	34.4	-117.31
Hickman	37.63	-120.75
Hidden Hills city	34.16	-118.66
Hidden Meadows	33.22	-117.12
Hidden Valley Lake	38.8	-122.55
Highgrove	34.01	-117.31
Highland city	34.11	-117.17
Highlands-Baywood Park	37.52	-122.34
Hillsborough town	37.56	-122.36
Hilmar-Irwin	37.4	-120.85
Hiouchi	41.79	-124.07
Hollister city	36.86	-121.4
Holtville city	32.81	-115.38
Home Garden	36.3	-119.64
Home Gardens	33.88	-117.51
Homeland	33.75	-117.11
Homestead Valley	34.27	-116.41
Homewood Canyon	35.89	-117.39
Honcut	39.33	-121.54
Hood	38.37	-121.52
Hopland	38.97	-123.12
Hornbrook	41.91	-122.56
Hornitos	37.5	-120.24
Hughson city	37.6	-120.87
Humboldt Hill	40.72	-124.2
Huntington Beach city	33.69	-118.01
Huntington Park city	33.98	-118.22
Huron city	36.2	-120.1
Hyampom	40.63	-123.47
Hydesville	40.56	-124.08
Idlewild	35.81	-118.67
Idyllwild-Pine Cove	33.74	-116.73
Imperial Beach city	32.57	-117.12
Imperial city	32.84	-115.57
Independence	36.83	-118.21
Indian Falls	40.06	-120.98
Indian Wells city	33.7	-116.34
Indianola	40.81	-124.08
Indio city	33.73	-116.24
Indio Hills	33.84	-116.25
Industry city	34.02	-117.93
Inglewood city	33.96	-118.34
Interlaken	36.95	-121.74
Inverness	38.08	-122.85
Inyokern	35.65	-117.82
Ione city	38.36	-120.94
Iron Horse	39.78	-120.48
Irvine city	33.68	-117.77
Irwindale city	34.11	-117.96
Isla Vista	34.41	-119.86
Isleton city	38.16	-121.61
Ivanhoe	36.39	-119.22
Jackson city	38.35	-120.77
Jacumba	32.63	-116.18
Jamestown	37.96	-120.41
Jamul	32.72	-116.87
Janesville	40.28	-120.53
Jenner	38.45	-123.12
Johannesburg	35.37	-117.64
Johnstonville	40.38	-120.58
Johnsville	39.77	-120.71
Joshua Tree	34.12	-116.31
Julian	33.07	-116.59
Junction City	40.73	-123.06
June Lake	37.77	-119.1
Keddie	40.01	-120.95
Keeler	36.48	-117.87
Keene	35.23	-118.61
Kelly Ridge	39.53	-121.47
Kelseyville	38.97	-122.83
Kennedy	37.93	-121.25
Kennedy Meadows	36.01	-118.11
Kensington	37.91	-122.28
Kentfield	37.95	-122.55
Kenwood	38.42	-122.54
Kerman city	36.73	-120.06
Kernville	35.75	-118.43
Keswick	40.61	-122.46
Kettleman City	36.01	-119.96
Keyes	37.56	-120.91
King City city	36.22	-121.13
Kings Beach	39.25	-120.02
Kingsburg city	36.52	-119.56
Kingvale	39.32	-120.44
Kirkwood	38.69	-120.06
Klamath	41.53	-124.01
Knights Landing	38.8	-121.72
Knightsen	37.96	-121.65
La Ca▒ada Flintridge city	34.21	-118.2
La Crescenta-Montrose	34.23	-118.24
La Habra city	33.93	-117.95
La Habra Heights city	33.96	-117.95
La Honda	37.32	-122.27
La Mesa city	32.77	-117.02
La Mirada city	33.9	-118.01
La Palma city	33.85	-118.04
La Porte	39.67	-120.99
La Presa	32.71	-117
La Puente city	34.03	-117.95
La Quinta city	33.65	-116.28
La Riviera	38.57	-121.35
La Selva Beach	36.93	-121.84
La Verne city	34.12	-117.77
La Vina	36.88	-120.11
Ladera	37.4	-122.2
Ladera Heights	34	-118.37
Ladera Ranch	33.55	-117.64
Lafayette city	37.89	-122.12
Laguna Beach city	33.54	-117.76
Laguna Hills city	33.59	-117.7
Laguna Niguel city	33.53	-117.7
Laguna Woods city	33.61	-117.73
Lagunitas-Forest Knolls	38.02	-122.69
Lake Almanor Country Club	40.26	-121.15
Lake Almanor Peninsula	40.28	-121.13
Lake Almanor West	40.23	-121.2
Lake Arrowhead	34.25	-117.19
Lake California	40.36	-122.21
Lake City	41.65	-120.23
Lake Davis	39.86	-120.46
Lake Don Pedro	37.65	-120.34
Lake Elsinore city	33.68	-117.33
Lake Forest city	33.66	-117.67
Lake Hughes	34.68	-118.46
Lake Isabella	35.64	-118.48
Lake Los Angeles	34.61	-117.83
Lake Mathews	33.82	-117.37
Lake Nacimiento	35.73	-120.87
Lake of the Pines	39.04	-121.06
Lake of the Woods	34.82	-119
Lake Riverside	33.52	-116.81
Lake San Marcos	33.12	-117.21
Lake Sherwood	34.13	-118.88
Lake Wildwood	39.24	-121.2
Lakehead	40.9	-122.39
Lakeland Village	33.65	-117.37
Lakeport city	39.04	-122.92
Lakeside	32.86	-116.9
Lakeview	33.83	-117.12
Lakewood city	33.85	-118.12
Lamont	35.27	-118.92
Lanare	36.44	-119.93
Lancaster city	34.69	-118.18
Larkfield-Wikiup	38.51	-122.75
Larkspur city	37.94	-122.53
Las Flores	33.58	-117.62
Las Flores	40.07	-122.16
Las Lomas	36.87	-121.73
Lathrop city	37.82	-121.31
Laton	36.43	-119.69
Lawndale city	33.89	-118.35
Laytonville	39.67	-123.49
Le Grand	37.23	-120.25
Lebec	34.84	-118.9
Lee Vining	37.95	-119.12
Leggett	39.86	-123.73
Lemon Cove	36.38	-119.03
Lemon Grove city	32.73	-117.03
Lemon Hill	38.52	-121.46
Lemoore city	36.3	-119.8
Lemoore Station	36.26	-119.9
Lennox	33.94	-118.36
Lenwood	34.89	-117.11
Leona Valley	34.61	-118.3
Lewiston	40.7	-122.82
Lexington Hills	37.16	-121.99
Likely	41.23	-120.5
Lincoln city	38.87	-121.29
Lincoln Village	38.01	-121.33
Linda	39.12	-121.54
Lindcove	36.36	-119.07
Linden	38.02	-121.1
Lindsay city	36.21	-119.09
Linnell Camp	36.31	-119.22
Litchfield	40.39	-120.38
Little Grass Valley	39.73	-120.96
Little River	39.27	-123.78
Littlerock	34.52	-117.98
Live Oak	36.99	-121.98
Live Oak city	39.27	-121.67
Livermore city	37.69	-121.76
Livingston city	37.39	-120.73
Lockeford	38.15	-121.16
Lockwood	35.94	-121.08
Lodi city	38.12	-121.29
Lodoga	39.3	-122.51
Loleta	40.64	-124.22
Loma Linda city	34.04	-117.25
Loma Mar	37.27	-122.3
Loma Rica	39.32	-121.4
Lomita city	33.79	-118.32
Lompico	37.11	-122.05
Lompoc city	34.66	-120.47
London	36.48	-119.44
Lone Pine	36.58	-118.08
Long Barn	38.1	-120.13
Long Beach city	33.81	-118.16
Lookout	41.21	-121.15
Loomis town	38.81	-121.2
Los Alamitos city	33.8	-118.06
Los Alamos	34.74	-120.28
Los Altos city	37.37	-122.1
Los Altos Hills town	37.37	-122.14
Los Angeles city	34.11	-118.41
Los Banos city	37.06	-120.84
Los Berros	35.08	-120.55
Los Gatos town	37.23	-121.96
Los Molinos	40.03	-122.1
Los Olivos	34.66	-120.12
Los Osos	35.31	-120.82
Los Ranchos	35.21	-120.63
Lost Hills	35.63	-119.68
Lower Lake	38.91	-122.61
Loyalton city	39.68	-120.24
Loyola	37.35	-122.1
Lucas Valley-Marinwood	38.04	-122.58
Lucerne	39.07	-122.78
Lucerne Valley	34.44	-116.9
Lynwood city	33.92	-118.2
Lytle Creek	34.25	-117.5
Mabie	39.78	-120.54
Macdoel	41.83	-122.01
Mad River	40.43	-123.49
Madera Acres	37.01	-120.08
Madera city	36.96	-120.08
Magalia	39.82	-121.61
Malaga	36.68	-119.73
Malibu city	34.04	-118.78
Mammoth Lakes town	37.63	-118.99
Manchester	38.97	-123.69
Manhattan Beach city	33.89	-118.4
Manila	40.85	-124.16
Manteca city	37.8	-121.23
Manton	40.42	-121.85
March ARB	33.89	-117.28
Maricopa city	35.05	-119.41
Marin City	37.87	-122.51
Marina city	36.68	-121.79
Marina del Rey	33.98	-118.45
Mariposa	37.49	-119.98
Markleeville	38.68	-119.82
Martell	38.36	-120.8
Martinez city	38	-122.12
Marysville city	39.15	-121.58
Matheny	36.17	-119.35
Mather	38.55	-121.28
Maxwell	39.28	-122.19
Mayfair	36.77	-119.76
Mayflower Village	34.12	-118.01
Maywood city	33.99	-118.19
McArthur	41.04	-121.41
McClellan Park	38.66	-121.4
McClenney Tract	35.82	-118.65
McCloud	41.25	-122.14
McFarland city	35.68	-119.24
McGee Creek	37.57	-118.79
McKinleyville	40.95	-124.09
McKittrick	35.3	-119.62
McSwain	37.31	-120.59
Mead Valley	33.83	-117.29
Meadow Valley	39.93	-121.08
Meadow Vista	39	-121.03
Meadowbrook	33.72	-117.28
Mecca	33.58	-116.06
Meiners Oaks	34.45	-119.27
Mendocino	39.31	-123.83
Mendota city	36.76	-120.38
Menifee city	33.69	-117.18
Menlo Park city	37.48	-122.15
Mentone	34.06	-117.11
Merced city	37.31	-120.48
Meridian	39.14	-121.91
Mesa	37.42	-118.54
Mesa Verde	33.6	-114.73
Mesa Vista	38.81	-119.8
Mettler	35.06	-118.97
Mexican Colony	35.47	-119.27
Mi-Wuk Village	38.06	-120.18
Middletown	38.75	-122.62
Midpines	37.55	-119.95
Midway City	33.74	-117.99
Milford	40.16	-120.37
Mill Valley city	37.91	-122.54
Millbrae city	37.6	-122.4
Millville	40.56	-122.17
Milpitas city	37.43	-121.89
Mineral	40.38	-121.57
Minkler	36.73	-119.46
Mira Loma	33.98	-117.52
Mira Monte	34.43	-119.29
Miranda	40.23	-123.82
Mission Canyon	34.45	-119.71
Mission Hills	34.69	-120.44
Mission Viejo city	33.61	-117.66
Modesto city	37.66	-120.99
Mohawk Vista	39.8	-120.59
Mojave	35.01	-118.19
Mokelumne Hill	38.31	-120.71
Monmouth	36.57	-119.74
Mono City	38.04	-119.15
Mono Vista	38.01	-120.27
Monrovia city	34.17	-117.99
Monson	36.49	-119.34
Montague city	41.73	-122.53
Montalvin Manor	38	-122.33
Montara	37.55	-122.49
Montclair city	34.07	-117.7
Monte Rio	38.47	-123.01
Monte Sereno city	37.24	-121.99
Montebello city	34.02	-118.11
Montecito	34.44	-119.63
Monterey city	36.6	-121.88
Monterey Park city	34.05	-118.13
Monterey Park Tract	37.53	-121.01
Montgomery Creek	40.84	-121.92
Monument Hills	38.66	-121.88
Moorpark city	34.29	-118.88
Morada	38.04	-121.25
Moraga town	37.84	-122.12
Moreno Valley city	33.92	-117.2
Morgan Hill city	37.13	-121.64
Morongo Valley	34.07	-116.56
Morro Bay city	35.37	-120.87
Moskowite Corner	38.45	-122.19
Moss Beach	37.52	-122.5
Moss Landing	36.8	-121.79
Mount Hebron	41.79	-122.01
Mount Hermon	37.05	-122.05
Mount Laguna	32.87	-116.42
Mount Shasta city	41.32	-122.32
Mountain Center	33.71	-116.72
Mountain Gate	40.72	-122.33
Mountain House	37.77	-121.55
Mountain Mesa	35.64	-118.4
Mountain Ranch	38.25	-120.51
Mountain View Acres	34.5	-117.35
Mountain View	38.01	-122.12
Mountain View city	37.4	-122.08
Muir Beach	37.87	-122.59
Murphys	38.14	-120.43
Murrieta city	33.57	-117.19
Muscoy	34.15	-117.35
Myers Flat	40.27	-123.87
Myrtletown	40.79	-124.13
Napa city	38.3	-122.3
National City city	32.67	-117.1
Needles city	34.82	-114.62
Nevada City city	39.26	-121.02
New Cuyama	34.94	-119.68
New Pine Creek	41.99	-120.3
Newark city	37.52	-122.03
Newcastle	38.87	-121.13
Newell	41.89	-121.37
Newman city	37.32	-121.02
Newport Beach city	33.6	-117.89
Nicasio	38.06	-122.7
Nice	39.13	-122.85
Nicolaus	38.9	-121.57
Niland	33.24	-115.51
Nipinnawasee	37.4	-119.73
Nipomo	35.03	-120.5
Norco city	33.93	-117.55
Nord	39.77	-121.95
Norris Canyon	37.75	-121.99
North Auburn	38.93	-121.08
North Edwards	35.05	-117.81
North El Monte	34.1	-118.02
North Fair Oaks	37.48	-122.2
North Gate	37.91	-122
North Highlands	38.67	-121.37
North Lakeport	39.09	-122.91
North Richmond	37.96	-122.37
North San Juan	39.37	-121.11
North Shore	33.52	-115.91
North Tustin	33.76	-117.79
Norwalk city	33.91	-118.08
Novato city	38.09	-122.56
Nubieber	41.1	-121.18
Nuevo	33.8	-117.14
Oak Glen	34.05	-116.95
Oak Hills	34.39	-117.41
Oak Park	34.18	-118.77
Oak Shores	35.76	-120.98
Oak View	34.4	-119.3
Oakdale city	37.76	-120.85
Oakhurst	37.33	-119.65
Oakland city	37.77	-122.22
Oakley city	37.99	-121.7
Oakville	38.44	-122.41
Oasis	33.53	-116.13
Occidental	38.4	-122.93
Oceano	35.1	-120.61
Oceanside city	33.22	-117.31
Ocotillo	32.74	-116
Oildale	35.42	-119.03
Ojai city	34.45	-119.25
Olancha	36.27	-118
Old Fig Garden	36.8	-119.81
Old Station	40.67	-121.42
Olivehurst	39.08	-121.55
Ontario city	34.04	-117.61
Onyx	35.68	-118.21
Orange city	33.8	-117.82
Orange Cove city	36.62	-119.32
Orangevale	38.69	-121.22
Orcutt	34.87	-120.43
Orick	41.29	-124.07
Orinda city	37.88	-122.18
Orland city	39.75	-122.19
Orosi	36.54	-119.29
Oroville city	39.5	-121.57
Oroville East	39.49	-121.49
Oxnard city	34.2	-119.21
Pacheco	37.99	-122.07
Pacific Grove city	36.62	-121.93
Pacifica city	37.61	-122.48
Pajaro	36.9	-121.74
Pajaro Dunes	36.87	-121.81
Palermo	39.43	-121.52
Palm Desert city	33.74	-116.37
Palm Springs city	33.8	-116.54
Palmdale city	34.59	-118.11
Palo Alto city	37.4	-122.14
Palo Cedro	40.55	-122.24
Palo Verde	33.43	-114.73
Palos Verdes Estates city	33.79	-118.4
Panorama Heights	35.81	-118.63
Paradise	37.48	-118.6
Paradise Park	37.01	-122.04
Paradise town	39.76	-121.61
Paramount city	33.9	-118.17
Parklawn	37.61	-120.98
Parksdale	36.95	-120.02
Parkway	38.5	-121.45
Parkwood	36.93	-120.05
Parlier city	36.61	-119.54
Pasadena city	34.16	-118.14
Pasatiempo	37	-122.03
Paskenta	39.88	-122.55
Patterson city	37.47	-121.14
Patterson Tract	36.38	-119.3
Patton Village	40.14	-120.18
Paxton	40.03	-121
Paynes Creek	40.34	-121.92
Pearsonville	35.82	-117.88
Pedley	33.98	-117.47
Penn Valley	39.2	-121.19
Penngrove	38.3	-122.67
Penryn	38.85	-121.17
Perris city	33.79	-117.22
Pescadero	37.25	-122.37
Petaluma city	38.24	-122.63
Peters	37.98	-121.04
Phelan	34.44	-117.52
Phillipsville	40.21	-123.78
Philo	39.07	-123.45
Phoenix Lake	38.01	-120.31
Pi▒on Hills	34.44	-117.62
Pico Rivera city	33.99	-118.09
Piedmont city	37.82	-122.23
Pierpoint	36.14	-118.63
Pike	39.43	-121
Pine Canyon	36.18	-121.15
Pine Flat	35.87	-118.64
Pine Grove	38.41	-120.66
Pine Hills	40.73	-124.16
Pine Mountain Club	34.84	-119.17
Pine Mountain Lake	37.86	-120.18
Pine Valley	32.84	-116.51
Pinole city	38.01	-122.32
Pioneer	38.44	-120.58
Piru	34.41	-118.8
Pismo Beach city	35.14	-120.67
Pittsburg city	38.02	-121.9
Pixley	35.98	-119.29
Placentia city	33.88	-117.86
Placerville city	38.73	-120.8
Plainview	36.14	-119.14
Planada	37.29	-120.32
Pleasant Hill city	37.95	-122.08
Pleasanton city	37.67	-121.88
Pleasure Point	36.96	-121.97
Plumas Eureka	39.8	-120.66
Plumas Lake	38.99	-121.56
Plymouth city	38.48	-120.84
Point Arena city	38.91	-123.7
Point Reyes Station	38.08	-122.81
Pollock Pines	38.76	-120.59
Pomona city	34.06	-117.76
Ponderosa	36.11	-118.53
Poplar-Cotton Center	36.06	-119.15
Port Costa	38.04	-122.18
Port Hueneme city	34.16	-119.2
Porterville city	36.06	-119.03
Portola city	39.82	-120.47
Portola Valley town	37.37	-122.22
Posey	35.8	-118.68
Poso Park	35.81	-118.64
Potrero	32.61	-116.61
Potter Valley	39.32	-123.11
Poway city	32.99	-117.02
Prattville	40.21	-121.16
Princeton	39.4	-122.02
Proberta	40.08	-122.18
Prunedale	36.81	-121.66
Quartz Hill	34.65	-118.22
Quincy	39.93	-120.95
Rackerby	39.43	-121.35
Rail Road Flat	38.32	-120.49
Rainbow	33.41	-117.14
Raisin City	36.6	-119.91
Ramona	33.05	-116.88
Rancho Calaveras	38.12	-120.86
Rancho Cordova city	38.57	-121.25
Rancho Cucamonga city	34.12	-117.57
Rancho Mirage city	33.76	-116.43
Rancho Murieta	38.51	-121.07
Rancho Palos Verdes city	33.76	-118.36
Rancho San Diego	32.76	-116.92
Rancho Santa Fe	33.02	-117.2
Rancho Santa Margarita city	33.63	-117.6
Rancho Tehama Reserve	40	-122.44
Randsburg	35.37	-117.66
Red Bluff city	40.17	-122.24
Red Corral	38.41	-120.61
Redcrest	40.4	-123.95
Redding city	40.57	-122.37
Redlands city	34.05	-117.17
Redondo Beach city	33.86	-118.38
Redway	40.12	-123.82
Redwood City city	37.52	-122.21
Redwood Valley	39.27	-123.2
Reedley city	36.6	-119.45
Reliez Valley	37.94	-122.1
Rialto city	34.11	-117.39
Richfield	39.97	-122.17
Richgrove	35.8	-119.11
Richmond city	37.95	-122.36
Richvale	39.49	-121.75
Ridgecrest city	35.63	-117.66
Ridgemark	36.81	-121.36
Rio del Mar	36.96	-121.88
Rio Dell city	40.5	-124.11
Rio Linda	38.69	-121.44
Rio Oso	38.95	-121.53
Rio Vista city	38.18	-121.7
Ripley	33.52	-114.65
Ripon city	37.74	-121.13
River Pines	38.55	-120.75
Riverbank city	37.73	-120.94
Riverdale	36.43	-119.87
Riverdale Park	37.6	-121.04
Riverside city	33.94	-117.39
Robbins	38.87	-121.71
Robinson Mill	39.49	-121.32
Rocklin city	38.81	-121.25
Rodeo	38.04	-122.25
Rodriguez Camp	35.81	-119.14
Rohnert Park city	38.35	-122.7
Rolling Hills	36.9	-119.8
Rolling Hills city	33.76	-118.35
Rolling Hills Estates city	33.78	-118.35
Rollingwood	37.97	-122.33
Romoland	33.76	-117.16
Rosamond	34.87	-118.22
Rose Hills	34.01	-118.04
Rosedale	35.39	-119.2
Roseland	38.42	-122.73
Rosemead city	34.07	-118.08
Rosemont	38.55	-121.36
Roseville city	38.77	-121.3
Ross town	37.96	-122.56
Rossmoor	33.79	-118.08
Rough and Ready	39.23	-121.14
Round Mountain	40.8	-121.94
Round Valley	37.41	-118.58
Rouse	37.62	-121.01
Rowland Heights	33.97	-117.89
Rubidoux	33.99	-117.42
Running Springs	34.21	-117.11
Ruth	40.29	-123.35
Rutherford	38.46	-122.42
Sacramento city	38.57	-121.47
Salida	37.72	-121.09
Salinas city	36.69	-121.63
Salmon Creek	38.35	-123.06
Salton City	33.3	-115.96
Salton Sea Beach	33.38	-116.01
Samoa	40.81	-124.19
San Andreas	38.19	-120.68
San Anselmo town	37.98	-122.57
San Antonio Heights	34.16	-117.66
San Ardo	36.02	-120.91
San Bernardino city	34.14	-117.3
San Bruno city	37.63	-122.43
San Buenaventura (Ventura) city	34.27	-119.25
San Carlos city	37.5	-122.27
San Clemente city	33.45	-117.61
San Diego city	32.82	-117.13
San Diego Country Estates	33.01	-116.79
San Dimas city	34.11	-117.81
San Fernando city	34.29	-118.44
San Francisco city	37.76	-122.69
San Gabriel city	34.09	-118.1
San Geronimo	38.01	-122.66
San Jacinto city	33.8	-116.99
San Joaquin city	36.61	-120.19
San Jose city	37.3	-121.85
San Juan Bautista city	36.85	-121.54
San Juan Capistrano city	33.5	-117.65
San Leandro city	37.7	-122.16
San Lorenzo	37.67	-122.13
San Lucas	36.13	-121.02
San Luis Obispo city	35.27	-120.67
San Marcos city	33.13	-117.17
San Marino city	34.12	-118.11
San Martin	37.08	-121.6
San Mateo city	37.56	-122.31
San Miguel	37.89	-122.04
San Miguel	35.75	-120.69
San Pablo city	37.96	-122.34
San Pasqual	34.14	-118.1
San Rafael city	37.98	-122.51
San Ramon city	37.76	-121.94
San Simeon	35.62	-121.14
Sand City city	36.63	-121.86
Sanger city	36.7	-119.56
Santa Ana city	33.74	-117.88
Santa Barbara city	34.4	-119.71
Santa Clara city	37.36	-121.97
Santa Clarita city	34.41	-118.5
Santa Cruz city	36.97	-122.04
Santa Fe Springs city	33.93	-118.06
Santa Margarita	35.39	-120.61
Santa Maria city	34.93	-120.44
Santa Monica city	34.02	-118.48
Santa Nella	37.1	-121.02
Santa Paula city	34.35	-119.07
Santa Rosa city	38.45	-122.71
Santa Rosa Valley	34.25	-118.9
Santa Susana	34.26	-118.67
Santa Venetia	38.01	-122.5
Santa Ynez	34.62	-120.09
Santee city	32.86	-116.98
Saranap	37.89	-122.08
Saratoga city	37.27	-122.03
Saticoy	34.28	-119.15
Sattley	39.63	-120.44
Sausalito city	37.86	-122.49
Scotia	40.48	-124.1
Scotts Valley city	37.06	-122.01
Sea Ranch	38.72	-123.45
Seacliff	36.98	-121.92
Seal Beach city	33.75	-118.07
Searles Valley	35.77	-117.4
Seaside city	36.62	-121.82
Sebastopol city	38.4	-122.83
Seeley	32.79	-115.68
Selma city	36.57	-119.62
Sequoia Crest	36.19	-118.63
Sereno del Mar	38.38	-123.07
Seville	36.49	-119.22
Shackelford	37.61	-120.99
Shafter city	35.48	-119.2
Shandon	35.65	-120.38
Shasta	40.59	-122.48
Shasta Lake city	40.68	-122.38
Shaver Lake	37.1	-119.32
Shell Ridge	37.91	-122.03
Shelter Cove	40.04	-124.06
Sheridan	38.97	-121.36
Shingle Springs	38.67	-120.94
Shingletown	40.5	-121.86
Shoshone	35.95	-116.31
Sierra Brooks	39.64	-120.22
Sierra City	39.57	-120.63
Sierra Madre city	34.17	-118.05
Sierra Village	38.08	-120.16
Sierraville	39.58	-120.36
Signal Hill city	33.8	-118.17
Silver City	36.46	-118.65
Silver Lakes	34.75	-117.34
Silverado Resort	38.35	-122.26
Simi Valley city	34.27	-118.75
Sisquoc	34.86	-120.29
Sky Valley	33.89	-116.35
Sleepy Hollow	38.01	-122.59
Smartsville	39.21	-121.29
Smith Corner	35.48	-119.28
Smith River	41.92	-124.15
Snelling	37.52	-120.44
Soda Bay	39	-122.78
Soda Springs	39.32	-120.38
Solana Beach city	32.99	-117.26
Soledad city	36.44	-121.34
Solvang city	34.59	-120.14
Sonoma city	38.29	-122.46
Sonora city	37.98	-120.38
Soquel	37	-121.95
Soulsbyville	37.99	-120.26
South Dos Palos	36.97	-120.65
South El Monte city	34.05	-118.05
South Gate city	33.94	-118.19
South Lake Tahoe city	38.94	-119.98
South Monrovia Island	34.12	-118
South Oroville	39.48	-121.54
South Pasadena city	34.11	-118.16
South San Francisco city	37.65	-122.34
South San Gabriel	34.05	-118.1
South San Jose Hills	34.01	-117.9
South Taft	35.13	-119.46
South Whittier	33.93	-118.03
Spaulding	40.66	-120.79
Spreckels	36.62	-121.65
Spring Garden	39.9	-120.79
Spring Valley	32.73	-116.98
Spring Valley	39.08	-122.6
Spring Valley Lake	34.5	-117.27
Springville	36.12	-118.83
Squaw Valley	36.69	-119.2
Squirrel Mountain Valley	35.62	-118.41
St. Helena city	38.5	-122.47
Stallion Springs	35.09	-118.65
Stanford	37.43	-122.17
Stanton city	33.8	-117.99
Stevenson Ranch	34.39	-118.59
Stevinson	37.32	-120.85
Stinson Beach	37.91	-122.65
Stirling City	39.91	-121.54
Stockton city	37.98	-121.31
Stonyford	39.37	-122.54
Storrie	39.92	-121.32
Stratford	36.19	-119.82
Strathmore	36.14	-119.06
Strawberry	37.89	-122.51
Strawberry	38.2	-120.01
Sugarloaf Mountain Park	35.84	-118.6
Sugarloaf Saw Mill	35.83	-118.62
Sugarloaf Village	35.83	-118.64
Suisun City city	38.25	-122.01
Sultana	36.55	-119.34
Summerland	34.43	-119.59
Sun Village	34.56	-117.96
Sunny Slopes	37.57	-118.68
Sunnyside	36.73	-119.69
Sunnyside-Tahoe City	39.15	-120.16
Sunnyslope	34.02	-117.43
Sunnyvale city	37.39	-122.03
Sunol	37.59	-121.89
Sunset Beach	33.72	-118.07
Susanville city	40.42	-120.61
Sutter	39.16	-121.75
Sutter Creek city	38.38	-120.81
Swall Meadows	37.51	-118.64
Taft city	35.13	-119.42
Taft Heights	35.13	-119.47
Taft Mosswood	37.91	-121.28
Tahoe Vista	39.25	-120.05
Tahoma	39.06	-120.14
Talmage	39.13	-123.16
Tamalpais-Homestead Valley	37.88	-122.54
Tara Hills	37.99	-122.32
Tarpey Village	36.79	-119.7
Taylorsville	40.06	-120.84
Tecopa	35.84	-116.21
Tehachapi city	35.13	-118.48
Tehama city	40.02	-122.13
Temecula city	33.5	-117.12
Temelec	38.26	-122.5
Temescal Valley	33.76	-117.47
Temple City city	34.1	-118.06
Templeton	35.56	-120.72
Tennant	41.58	-121.91
Terminous	38.12	-121.49
Terra Bella	35.96	-119.03
Teviston	35.93	-119.28
Thermal	33.63	-116.13
Thermalito	39.49	-121.62
Thornton	38.23	-121.43
Thousand Oaks city	34.19	-118.87
Thousand Palms	33.81	-116.35
Three Rivers	36.43	-118.88
Three Rocks	36.51	-120.39
Tiburon town	37.89	-122.45
Timber Cove	38.54	-123.26
Tipton	36.06	-119.31
Tobin	39.94	-121.3
Tomales	38.25	-122.91
Tonyville	36.25	-119.09
Tooleville	36.29	-119.12
Topanga	34.1	-118.61
Topaz	38.66	-119.53
Toro Canyon	34.42	-119.56
Torrance city	33.83	-118.34
Tracy city	37.72	-121.44
Tranquillity	36.65	-120.25
Traver	36.45	-119.48
Tres Pinos	36.79	-121.31
Trinidad city	41.06	-124.14
Trinity Center	40.98	-122.71
Trinity Village	40.88	-123.51
Trona	35.81	-117.34
Trowbridge	38.93	-121.51
Truckee town	39.35	-120.18
Tulare city	36.2	-119.34
Tulelake city	41.95	-121.48
Tuolumne City	37.96	-120.24
Tupman	35.3	-119.36
Turlock city	37.51	-120.86
Tustin city	33.73	-117.81
Tuttle	37.3	-120.38
Tuttletown	38	-120.45
Twain	40.04	-121.04
Twain Harte	38.04	-120.23
Twentynine Palms city	34.15	-116.07
Twin Lakes	36.96	-121.99
Ukiah city	39.15	-123.21
Union City city	37.6	-122.02
University of California Davis	38.54	-121.76
University of California Merced	37.37	-120.42
Upland city	34.12	-117.66
Upper Lake	39.17	-122.91
Vacaville city	38.36	-121.97
Val Verde	34.45	-118.67
Valinda	34.04	-117.93
Valle Vista	33.74	-116.89
Vallecito	38.07	-120.46
Vallejo city	38.11	-122.26
Valley Acres	35.21	-119.41
Valley Center	33.23	-117.02
Valley Ford	38.32	-122.91
Valley Home	37.83	-120.92
Valley Ranch	39.74	-120.56
Valley Springs	38.18	-120.82
Valley Wells	35.88	-117.34
Vandenberg AFB	34.75	-120.52
Vandenberg Village	34.71	-120.46
Verdi	39.52	-120.02
Vernon city	34	-118.21
Victor	38.14	-121.2
Victorville city	34.53	-117.35
View Park-Windsor Hills	34	-118.35
Villa Park city	33.82	-117.81
Vina	39.93	-122.05
Vincent	34.1	-117.92
Vine Hill	38.01	-122.09
Vineyard	38.47	-121.32
Visalia city	36.33	-119.33
Vista city	33.19	-117.24
Vista Santa Rosa	33.62	-116.21
Volcano	38.45	-120.63
Volta	37.09	-120.92
Walker	38.53	-119.46
Wallace	38.2	-120.96
Walnut city	34.03	-117.86
Walnut Creek city	37.9	-122.04
Walnut Grove	38.25	-121.53
Walnut Park	33.97	-118.22
Warm Springs	33.7	-117.33
Warner Valley	40.4	-121.32
Wasco city	35.59	-119.37
Washington	39.36	-120.79
Waterford city	37.64	-120.76
Waterloo	38.04	-121.18
Watsonville city	36.92	-121.77
Waukena	36.14	-119.51
Wawona	37.55	-119.64
Weaverville	40.75	-122.93
Weed city	41.41	-122.38
Weedpatch	35.24	-118.91
Weldon	35.64	-118.31
Weott	40.32	-123.92
West Athens	33.92	-118.3
West Bishop	37.36	-118.45
West Carson	33.82	-118.29
West Covina city	34.06	-117.91
West Goshen	36.35	-119.45
West Hollywood city	34.09	-118.37
West Menlo Park	37.43	-122.2
West Modesto	37.62	-121.04
West Park	36.71	-119.85
West Point	38.4	-120.54
West Puente Valley	34.05	-117.97
West Rancho Dominguez	33.89	-118.27
West Sacramento city	38.56	-121.55
West Whittier-Los Nietos	33.98	-118.07
Westhaven-Moonstone	41.04	-124.1
Westlake Village city	34.14	-118.82
Westley	37.55	-121.21
Westminster city	33.75	-117.99
Westmont	33.94	-118.3
Westmorland city	33.04	-115.62
Westwood	40.3	-121
Wheatland city	39.01	-121.43
Whitehawk	39.72	-120.55
Whitewater	33.94	-116.69
Whitley Gardens	35.66	-120.51
Whittier city	33.97	-118.02
Wildomar city	33.62	-117.26
Wilkerson	37.28	-118.39
Williams city	39.15	-122.14
Willits city	39.4	-123.35
Willow Creek	40.94	-123.64
Willowbrook	33.92	-118.25
Willows city	39.51	-122.2
Wilsonia	36.73	-118.96
Wilton	38.41	-121.21
Winchester	33.71	-117.08
Windsor town	38.54	-122.81
Winter Gardens	32.84	-116.93
Winterhaven	32.74	-114.64
Winters city	38.53	-121.98
Winton	37.39	-120.62
Wofford Heights	35.71	-118.47
Woodacre	38.01	-122.64
Woodbridge	38.17	-121.31
Woodcrest	33.88	-117.37
Woodlake city	36.41	-119.1
Woodland city	38.67	-121.75
Woodlands	35.03	-120.55
Woodside town	37.42	-122.26
Woodville	36.09	-119.2
Wrightwood	34.35	-117.63
Yankee Hill	39.7	-121.51
Yettem	36.49	-119.25
Yolo	38.74	-121.81
Yorba Linda city	33.89	-117.77
Yosemite Lakes	37.19	-119.77
Yosemite Valley	37.74	-119.58
Yountville city	38.4	-122.37
Yreka city	41.73	-122.63
Yuba City city	39.14	-121.64
Yucaipa city	34.03	-117.04
Yucca Valley town	34.12	-116.42
Zayante	37.09	-122.04

==> cities/tx.tsv <==
Abbott city	31.89	-97.08
Abernathy city	33.83	-101.85
Abilene city	32.45	-99.74
Abram	26.22	-98.42
Ackerly city	32.53	-101.72
Addison town	32.96	-96.84
Adrian city	35.27	-102.67
Agua Dulce	31.65	-106.14
Agua Dulce city	27.78	-97.91
Aguilares	27.45	-99.09
Airport Heights	26.41	-98.84
Airport Road Addition	27.22	-98.1
Alamo city	26.18	-98.12
Alamo Heights city	29.48	-98.47
Alba town	32.79	-95.63
Albany city	32.73	-99.3
Aldine	29.91	-95.38
Aledo city	32.7	-97.61
Alfred	27.87	-97.98
Alice Acres	27.71	-98.11
Alice city	27.76	-98.07
Allen city	33.11	-96.67
Alma town	32.28	-96.55
Alpine city	30.36	-103.66
Alto Bonito Heights	26.32	-98.64
Alto town	31.65	-95.07
Alton city	26.29	-98.31
Alvarado city	32.41	-97.21
Alvin city	29.38	-95.29
Alvord town	33.36	-97.7
Amada Acres	26.34	-98.74
Amargosa	27.89	-98.11
Amarillo city	35.2	-101.83
Amaya	28.71	-99.84
Ames city	30.05	-94.74
Amherst city	34.01	-102.41
Amistad	29.52	-101.15
Anacua	26.39	-98.92
Anahuac city	29.76	-94.68
Anderson city	30.49	-95.99
Andrews city	32.32	-102.55
Angleton city	29.17	-95.43
Angus city	32	-96.43
Anna city	33.35	-96.55
Annetta North town	32.72	-97.68
Annetta South town	32.67	-97.65
Annetta town	32.7	-97.66
Annona town	33.58	-94.91
Anson city	32.75	-99.9
Anthony town	31.99	-106.59
Anton city	33.81	-102.16
Appleby city	31.72	-94.61
Aquilla city	31.85	-97.22
Aransas Pass city	27.89	-97.11
Archer City city	33.59	-98.63
Arcola city	29.5	-95.47
Argyle city	33.11	-97.19
Arlington city	32.7	-97.13
Arp city	32.23	-95.05
Arroyo Colorado Estates	26.19	-97.61
Arroyo Gardens	26.21	-97.5
Asherton city	28.45	-99.76
Aspermont town	33.14	-100.23
Atascocita	29.98	-95.19
Athens city	32.21	-95.83
Atlanta city	33.11	-94.17
Aubrey city	33.3	-96.98
Aurora city	33.06	-97.51
Austin city	30.31	-97.76
Austwell city	28.39	-96.84
Avery town	33.55	-94.78
Avinger town	32.9	-94.55
Azle city	32.9	-97.54
B and E	26.36	-98.75
Bacliff	29.51	-94.99
Bailey city	33.43	-96.17
Bailey's Prairie village	29.15	-95.5
Baird city	32.4	-99.4
Balch Springs city	32.72	-96.62
Balcones Heights city	29.49	-98.55
Ballinger city	31.74	-99.96
Balmorhea city	30.98	-103.74
Bandera city	29.73	-99.07
Bangs city	31.72	-99.13
Banquete	27.8	-97.8
Bardwell city	32.27	-96.7
Barrera	26.39	-98.9
Barrett	29.87	-95.05
Barry city	32.1	-96.64
Barstow city	31.46	-103.4
Bartlett city	30.8	-97.43
Barton Creek	30.28	-97.87
Bartonville town	33.08	-97.15
Bastrop city	30.11	-97.32
Batesville	28.96	-99.62
Bay City city	28.98	-95.96
Bayou Vista city	29.33	-94.94
Bayside town	28.1	-97.21
Baytown city	29.76	-94.97
Bayview town	26.13	-97.4
Beach City city	29.73	-94.85
Bear Creek village	30.18	-97.94
Beasley city	29.49	-95.91
Beaumont city	30.08	-94.14
Beckville city	32.24	-94.46
Bedford city	32.85	-97.14
Bedias city	30.78	-95.95
Bee Cave city	30.31	-97.96
Beeville city	28.41	-97.75
Bellaire city	29.7	-95.46
Bellevue city	33.63	-98.02
Bellmead city	31.6	-97.09
Bells town	33.62	-96.41
Bellville city	29.95	-96.26
Belton city	31.06	-97.48
Benavides city	27.6	-98.41
Benbrook city	32.68	-97.46
Benjamin city	33.58	-99.79
Benjamin Perez	26.41	-98.9
Berryville town	32.09	-95.47
Bertram city	30.74	-98.06
Beverly Hills city	31.52	-97.16
Bevil Oaks city	30.15	-94.27
Big Lake city	31.19	-101.46
Big Sandy town	32.59	-95.11
Big Spring city	32.24	-101.48
Big Thicket Lake Estates	30.49	-94.77
Big Wells city	28.57	-99.57
Bigfoot	29.06	-98.85
Bishop city	27.59	-97.8
Bishop Hills town	35.26	-101.95
Bixby	26.14	-97.86
Blackwell city	32.09	-100.32
Blanco city	30.1	-98.42
Blanket town	31.82	-98.79
Blessing	28.87	-96.22
Bloomburg town	33.14	-94.06
Blooming Grove town	32.09	-96.72
Bloomington	28.65	-96.9
Blossom city	33.66	-95.38
Blue Berry Hill	28.39	-97.79
Blue Mound city	32.85	-97.34
Blue Ridge city	33.3	-96.4
Bluetown	26.07	-97.82
Blum town	32.14	-97.4
Boerne city	29.79	-98.73
Bogata city	33.47	-95.21
Boling	29.26	-95.94
Bolivar Peninsula	29.48	-94.57
Bonanza Hills	27.79	-99.47
Bonham city	33.59	-96.19
Bonney village	29.3	-95.45
Booker town	36.46	-100.54
Borger city	35.66	-101.4
Botines	27.77	-99.46
Bovina city	34.52	-102.88
Bowie city	33.56	-97.84
Box Canyon	29.53	-101.16
Boyd town	33.08	-97.56
Boys Ranch	35.53	-102.25
Brackettville city	29.32	-100.41
Brady city	31.13	-99.37
Brazoria city	29.05	-95.57
Brazos Bend city	32.48	-97.76
Brazos Country city	29.75	-96.04
Breckenridge city	32.76	-98.91
Bremond city	31.17	-96.68
Brenham city	30.16	-96.39
Briar	32.99	-97.55
Briarcliff village	30.41	-98.05
Briaroaks city	32.5	-97.3
Bridge City city	30.03	-93.84
Bridgeport city	33.21	-97.77
Bristol	32.46	-96.57
Broaddus town	31.3	-94.27
Bronte town	31.89	-100.3
Brookshire city	29.78	-95.95
Brookside Village city	29.59	-95.32
Browndell city	31.13	-93.98
Brownfield city	33.18	-102.27
Brownsboro city	32.3	-95.61
Brownsville city	26	-97.46
Brownwood city	31.71	-98.98
Bruceville-Eddy city	31.31	-97.25
Brundage	28.57	-99.67
Bruni	27.43	-98.83
Brushy Creek	30.51	-97.74
Bryan city	30.67	-96.37
Bryson city	33.16	-98.39
Buchanan Dam	30.78	-98.44
Buchanan Lake Village	30.86	-98.44
Buckholts town	30.87	-97.13
Buda city	30.09	-97.84
Buena Vista	26.29	-98.61
Buffalo city	31.46	-96.06
Buffalo Gap town	32.28	-99.83
Buffalo Springs village	33.53	-101.71
Bullard town	32.15	-95.32
Bulverde city	29.77	-98.44
Buna	30.45	-93.96
Bunker Hill Village city	29.76	-95.53
Burkburnett city	34.07	-98.57
Burke city	31.23	-94.77
Burleson city	32.52	-97.33
Burnet city	30.75	-98.24
Burton city	30.18	-96.6
Butterfield	31.84	-106.08
Byers city	34.07	-98.19
Bynum town	31.97	-97
Cactus city	36.04	-102.01
Caddo Mills city	33.05	-96.23
Caldwell city	30.53	-96.7
Callender Lake	32.37	-95.7
Callisburg city	33.7	-97.02
Calvert city	30.98	-96.67
Camargito	26.35	-98.74
Cameron city	30.86	-96.98
Cameron Park	25.97	-97.48
Camp Swift	30.19	-97.29
Camp Wood city	29.67	-100.01
Campbell city	33.15	-95.95
Campo Verde	26.39	-98.91
Canadian city	35.91	-100.38
Caney City town	32.21	-96.04
Canton city	32.55	-95.86
Cantu Addition	27.2	-98.16
Canutillo	31.92	-106.6
Canyon city	34.99	-101.92
Canyon Creek	32.39	-97.74
Canyon Lake	29.88	-98.26
Cape Royale	30.65	-95.13
Carbon town	32.27	-98.83
Carl's Corner town	32.08	-97.05
Carlsbad	31.61	-100.64
Carmine city	30.15	-96.69
Carrizo Hill	28.5	-99.83
Carrizo Springs city	28.53	-99.86
Carrollton city	32.99	-96.9
Carthage city	32.15	-94.34
Casa Blanca	26.3	-98.61
Casas	26.48	-98.93
Cashion Community city	34.04	-98.51
Castle Hills city	29.52	-98.52
Castroville city	29.35	-98.87
Catarina	28.35	-99.62
Cedar Hill city	32.58	-96.96
Cedar Park city	30.51	-97.82
Cedar Point	30.8	-95.07
Celeste city	33.29	-96.2
Celina city	33.32	-96.79
Center city	31.79	-94.18
Centerville city	31.26	-95.98
Central Gardens	29.99	-94.02
Cesar Chavez	26.31	-98.11
Chandler city	32.31	-95.48
Channelview	29.79	-95.12
Channing city	35.68	-102.33
Chaparrito	26.34	-98.74
Chapeno	26.55	-99.13
Charlotte city	28.86	-98.7
Chester town	30.92	-94.6
Chico city	33.3	-97.8
Childress city	34.43	-100.25
Chillicothe city	34.26	-99.51
Chilton	31.28	-97.06
China city	30.05	-94.33
China Grove town	29.39	-98.34
China Spring	31.65	-97.3
Chireno city	31.5	-94.35
Christine town	28.79	-98.5
Christoval	31.2	-100.49
Chula Vista	28.66	-100.42
Chula Vista	28.66	-99.81
Chula Vista	26.07	-97.44
Cibolo city	29.58	-98.24
Cienegas Terrace	29.37	-100.94
Cinco Ranch	29.74	-95.76
Circle D-KC Estates	30.16	-97.23
Cisco city	32.38	-98.98
Citrus City	26.33	-98.39
Clarendon city	34.94	-100.89
Clarksville city	33.61	-95.06
Clarksville City city	32.53	-94.89
Claude city	35.11	-101.36
Clear Lake Shores city	29.55	-95.03
Cleburne city	32.35	-97.41
Cleveland city	30.34	-95.1
Clifton city	31.78	-97.58
Clint town	31.59	-106.23
Cloverleaf	29.79	-95.17
Clute city	29.03	-95.4
Clyde city	32.41	-99.5
Coahoma town	32.3	-101.31
Cockrell Hill city	32.74	-96.89
Coffee City town	32.14	-95.49
Coldspring city	30.59	-95.13
Coleman city	31.83	-99.42
College Station city	30.59	-96.3
Colleyville city	32.89	-97.15
Collinsville town	33.56	-96.91
Colmesneil city	30.91	-94.42
Colorado Acres	27.64	-99.21
Colorado City city	32.4	-100.86
Columbus city	29.71	-96.56
Comanche city	31.9	-98.6
Combes town	26.24	-97.73
Combine city	32.59	-96.52
Comfort	29.97	-98.9
Commerce city	33.24	-95.9
Como town	33.06	-95.48
Concepcion	27.4	-98.36
Conroe city	30.32	-95.47
Converse city	29.51	-98.31
Cool city	32.8	-98.01
Coolidge town	31.75	-96.65
Cooper city	33.37	-95.69
Coppell city	32.96	-96.99
Copper Canyon town	33.1	-97.1
Copperas Cove city	31.12	-97.91
Corinth city	33.14	-97.07
Corpus Christi city	27.73	-97.28
Corral City town	33.1	-97.23
Corrigan town	31	-94.83
Corsicana city	32.08	-96.47
Cottonwood city	32.46	-96.4
Cottonwood Shores city	30.55	-98.32
Cotulla city	28.44	-99.24
Country Acres	27.93	-97.17
Cove city	29.81	-94.82
Covington city	32.18	-97.26
Coyanosa	31.24	-103.06
Coyote Acres	27.71	-98.13
Coyote Flats	32.35	-97.29
Crandall city	32.63	-96.45
Crane city	31.39	-102.35
Cranfills Gap city	31.78	-97.83
Crawford town	31.54	-97.44
Creedmoor city	30.09	-97.74
Cresson city	32.53	-97.62
Crockett city	31.32	-95.46
Crosby	29.91	-95.06
Crosbyton city	33.64	-101.24
Cross Mountain	29.65	-98.66
Cross Plains town	32.13	-99.17
Cross Roads town	33.23	-97
Cross Timber town	32.48	-97.33
Crowell city	33.98	-99.72
Crowley city	32.58	-97.36
Crystal City city	28.69	-99.83
Cuero city	29.09	-97.29
Cuevitas	26.26	-98.58
Cumby city	33.14	-95.84
Cumings	29.58	-95.8
Cuney town	32.04	-95.41
Cushing city	31.81	-94.84
Cut and Shoot city	30.34	-95.35
D'Hanis	29.33	-99.28
Daingerfield city	33.03	-94.73
Daisetta city	30.11	-94.64
Dalhart city	36.06	-102.51
Dallas city	32.79	-96.77
Dalworthington Gardens city	32.69	-97.16
Damon	29.28	-95.74
Danbury city	29.23	-95.35
Darrouzett town	36.44	-100.33
Dawson town	31.89	-96.72
Dayton city	30.04	-94.9
Dayton Lakes city	30.14	-94.82
De Kalb city	33.51	-94.62
De Leon city	32.11	-98.54
Dean city	33.93	-98.37
Decatur city	33.23	-97.59
DeCordova city	32.43	-97.69
Deer Park city	29.69	-95.12
Del Mar Heights	26.06	-97.42
Del Rio city	29.37	-100.88
Del Sol	28.01	-97.52
Dell City city	31.93	-105.2
Delmita	26.69	-98.42
Denison city	33.76	-96.57
Denton city	33.22	-97.14
Denver City town	32.97	-102.83
Deport city	33.53	-95.32
DeSoto city	32.6	-96.86
Detroit town	33.66	-95.27
Devers city	30.03	-94.59
Devine city	29.15	-98.9
Deweyville	30.3	-93.76
Diboll city	31.19	-94.78
Dickens city	33.62	-100.84
Dickinson city	29.45	-95.06
Dilley city	28.67	-99.18
Dimmitt city	34.53	-102.31
DISH town	33.13	-97.3
Dodd City town	33.58	-96.08
Dodson town	34.77	-100.02
Doffing	26.28	-98.39
Domino town	33.25	-94.12
Donna city	26.15	-98.06
Doolittle	26.36	-98.12
Dorchester city	33.53	-96.7
Double Oak town	33.06	-97.11
Douglassville town	33.19	-94.35
Doyle	27.89	-97.35
Driftwood	30.13	-98.04
Dripping Springs city	30.19	-98.09
Driscoll city	27.67	-97.75
Dublin city	32.09	-98.34
Dumas city	35.86	-101.96
Duncanville city	32.65	-96.91
Eagle Lake city	29.59	-96.33
Eagle Pass city	28.71	-100.48
Early city	31.75	-98.94
Earth city	34.23	-102.41
East Alto Bonito	26.3	-98.64
East Bernard city	29.52	-96.06
East Lopez	26.31	-98.64
East Mountain city	32.6	-94.85
East Tawakoni city	32.9	-95.94
Eastland city	32.4	-98.82
Easton city	32.38	-94.59
Ector city	33.58	-96.27
Edcouch city	26.29	-97.96
Eden city	31.22	-99.84
Edgecliff Village town	32.66	-97.34
Edgewater Estates	28.1	-97.86
Edgewood town	32.69	-95.88
Edinburg city	26.32	-98.16
Edmonson town	34.28	-101.9
Edna city	28.98	-96.65
Edom city	32.37	-95.61
Edroy	27.96	-97.68
Eidson Road	28.67	-100.48
El Brazil	26.47	-98.73
El Camino Angosto	26.11	-97.64
El Campo city	29.2	-96.27
El Castillo	26.33	-98.64
El Cenizo	26.41	-98.92
El Cenizo city	27.33	-99.5
El Chaparral	26.35	-98.77
El Indio	28.51	-100.31
El Lago city	29.57	-95.04
El Mesquite	26.38	-98.77
El Paso city	31.85	-106.43
El Quiote	26.38	-98.91
El Rancho Vela	26.4	-98.77
El Refugio	26.34	-98.76
El Socio	26.34	-98.64
Elbert	33.27	-99
Eldorado city	30.86	-100.6
Electra city	34.03	-98.92
Elgin city	30.35	-97.39
Elias-Fela Solis	26.39	-98.62
Elkhart town	31.63	-95.58
Elm Creek	28.78	-100.49
Elmendorf city	29.26	-98.32
Elmo	32.73	-96.16
Elsa city	26.3	-97.99
Emerald Bay	32.16	-95.44
Emhouse town	32.16	-96.58
Emory city	32.88	-95.77
Encantada-Ranchito-El Calaboz	26.03	-97.63
Enchanted Oaks town	32.27	-96.11
Encinal city	28.04	-99.36
Encino	26.94	-98.12
Ennis city	32.33	-96.64
Escobar I	26.41	-98.97
Escobares city	26.41	-98.96
Estelline town	34.55	-100.44
Eugenio Saenz	26.36	-98.63
Euless city	32.85	-97.08
Eureka city	32.01	-96.29
Eustace city	32.31	-96.01
Evadale	30.34	-94.06
Evant town	31.48	-98.15
Evergreen	26.42	-99.02
Everman city	32.63	-97.28
Fabens	31.51	-106.15
Fabrica	28.74	-100.49
Fair Oaks Ranch city	29.74	-98.64
Fairchilds village	29.44	-95.78
Fairfield city	31.72	-96.17
Fairview town	33.14	-96.61
Falcon Heights	26.56	-99.12
Falcon Lake Estates	26.87	-99.26
Falcon Mesa	26.87	-99.29
Falcon Village	26.57	-99.13
Falconaire	26.55	-99.12
Falfurrias city	27.22	-98.15
Falls City city	28.98	-98.02
Falman	27.93	-97.17
Fannett	29.92	-94.24
Farmers Branch city	32.93	-96.88
Farmersville city	33.16	-96.36
Farwell city	34.39	-103.04
Fate city	32.94	-96.39
Fayetteville city	29.91	-96.68
Faysville	26.4	-98.13
Fernando Salinas	26.4	-98.83
Ferris city	32.54	-96.67
Fifth Street	29.6	-95.55
Flatonia town	29.69	-97.11
Flor del Rio	26.4	-98.9
Florence city	30.84	-97.79
Floresville city	29.14	-98.16
Flowella	27.22	-98.06
Flower Mound town	33.03	-97.11
Floydada city	33.98	-101.34
Follett city	36.43	-100.14
Forest Hill city	32.66	-97.27
Forney city	32.75	-96.45
Forsan city	32.11	-101.37
Fort Bliss	31.81	-106.41
Fort Clark Springs	29.29	-100.42
Fort Davis	30.58	-103.89
Fort Hancock	31.28	-105.84
Fort Hood	31.13	-97.78
Fort Stockton city	30.89	-102.89
Fort Worth city	32.78	-97.35
Four Corners	29.67	-95.66
Four Points	27.8	-99.45
Fowlerton	28.46	-98.81
Franklin city	31.03	-96.49
Frankston town	32.06	-95.5
Fredericksburg city	30.27	-98.88
Freeport city	28.94	-95.36
Freer city	27.88	-98.62
Fresno	29.54	-95.47
Friendswood city	29.51	-95.2
Friona city	34.64	-102.72
Frisco city	33.15	-96.82
Fritch city	35.64	-101.6
Fronton	26.43	-99.08
Fronton Ranchettes	26.43	-99.03
Frost city	32.08	-96.81
Fruitvale city	32.68	-95.8
Fulshear city	29.69	-95.88
Fulton town	28.07	-97.04
Gail	32.77	-101.45
Gainesville city	33.64	-97.15
Galena Park city	29.75	-95.23
Gallatin city	31.9	-95.15
Galveston city	29.24	-94.86
Ganado city	29.04	-96.51
Garceno	26.41	-98.94
Garciasville	26.32	-98.7
Garden City	31.87	-101.49
Garden Ridge city	29.64	-98.29
Gardendale	32.01	-102.36
Garfield	30.2	-97.55
Garland city	32.91	-96.63
Garrett town	32.37	-96.65
Garrison city	31.83	-94.49
Gary City town	32.03	-94.37
Garza-Salinas II	26.35	-98.76
Gatesville city	31.44	-97.73
George West city	28.33	-98.12
Georgetown city	30.66	-97.69
Geronimo	29.67	-97.97
Gholson city	31.71	-97.24
Giddings city	30.18	-96.93
Gilmer city	32.73	-94.95
Girard	33.36	-100.66
Gladewater city	32.54	-94.95
Glen Rose city	32.25	-97.74
Glenn Heights city	32.55	-96.85
Glidden	29.7	-96.59
Godley city	32.45	-97.53
Goldsmith city	31.98	-102.62
Goldthwaite city	31.45	-98.57
Goliad city	28.67	-97.39
Golinda city	31.37	-97.08
Gonzales city	29.51	-97.45
Goodlow city	32.11	-96.22
Goodrich city	30.61	-94.95
Gordon city	32.55	-98.37
Goree city	33.47	-99.52
Gorman city	32.21	-98.67
Graford city	32.94	-98.25
Graham city	33.1	-98.58
Granbury city	32.45	-97.77
Grand Acres	26.24	-97.83
Grand Prairie city	32.69	-97.02
Grand Saline city	32.68	-95.71
Grandfalls town	31.34	-102.85
Grandview city	32.27	-97.18
Granger city	30.72	-97.44
Granite Shoals city	30.59	-98.38
Granjeno city	26.14	-98.3
Grape Creek	31.58	-100.55
Grapeland city	31.49	-95.48
Grapevine city	32.93	-97.07
Grays Prairie village	32.47	-96.35
Greatwood	29.55	-95.67
Green Valley Farms	26.12	-97.56
Greenville city	33.11	-96.11
Gregory city	27.92	-97.29
Grey Forest city	29.62	-98.68
Groesbeck city	31.53	-96.53
Groom town	35.2	-101.11
Groves city	29.95	-93.92
Groveton city	31.06	-95.13
Gruver city	36.26	-101.41
Guadalupe-Guerra	26.41	-99.08
Guerra	26.88	-98.89
Gun Barrel City city	32.33	-96.13
Gunter city	33.46	-96.76
Gustine town	31.85	-98.4
Guthrie	33.62	-100.33
Gutierrez	26.34	-98.63
H. Cuellar Estates	26.56	-99.13
Hackberry town	33.15	-96.92
Hale Center city	34.07	-101.85
Hallettsville city	29.44	-96.94
Hallsburg city	31.57	-96.95
Hallsville city	32.5	-94.57
Haltom City city	32.82	-97.27
Hamilton city	31.7	-98.12
Hamlin city	32.89	-100.13
Happy town	34.74	-101.86
Hardin city	30.15	-94.74
Hargill	26.44	-98.01
Harker Heights city	31.06	-97.64
Harlingen city	26.19	-97.7
Harper	30.29	-99.25
Hart city	34.39	-102.12
Hartley	35.89	-102.39
Haskell city	33.16	-99.73
Haslet city	32.96	-97.34
Havana	26.25	-98.51
Hawk Cove city	32.88	-96.08
Hawkins city	32.59	-95.2
Hawley city	32.6	-99.81
Hays city	30.12	-97.87
Hearne city	30.88	-96.6
Heath city	32.84	-96.47
Hebbronville	27.32	-98.69
Hebron town	33.05	-96.88
Hedley city	34.87	-100.66
Hedwig Village city	29.78	-95.52
Heidelberg	26.18	-97.89
Helotes city	29.57	-98.69
Hemphill city	31.34	-93.85
Hempstead city	30.1	-96.08
Henderson city	32.16	-94.8
Henrietta city	33.81	-98.19
Hereford city	34.82	-102.4
Hermleigh	32.64	-100.75
Hewitt city	31.45	-97.2
Hickory Creek town	33.11	-97.03
Hico city	31.99	-98.03
Hidalgo city	26.11	-98.25
Hideaway city	32.49	-95.46
Higgins city	36.12	-100.03
Highland Haven city	30.61	-98.4
Highland Park town	32.83	-96.8
Highland Village city	33.09	-97.06
Highlands	29.81	-95.06
Hill Country Village city	29.58	-98.49
Hillcrest village	29.39	-95.22
Hillsboro city	32.01	-97.12
Hillside Acres	27.68	-99.18
Hilltop	28.69	-99.18
Hilltop	26.4	-98.92
Hilltop Lakes	31.08	-96.19
Hilshire Village city	29.79	-95.49
Hitchcock city	29.28	-95.02
Holiday Beach	28.17	-97.01
Holiday Lakes town	29.21	-95.52
Holland town	30.88	-97.4
Holliday city	33.81	-98.69
Holly Lake Ranch	32.71	-95.2
Hollywood Park town	29.6	-98.48
Homestead Meadows North	31.85	-106.17
Homestead Meadows South	31.81	-106.16
Hondo city	29.35	-99.16
Honey Grove city	33.59	-95.91
Hooks city	33.47	-94.28
Horizon City city	31.68	-106.19
Hornsby Bend	30.24	-97.58
Horseshoe Bay city	30.54	-98.38
Horseshoe Bend	32.58	-97.88
Houston city	29.78	-95.39
Howardwick city	35.04	-100.91
Howe town	33.51	-96.62
Hubbard city	31.85	-96.8
Hudson Bend	30.41	-97.93
Hudson city	31.33	-94.8
Hudson Oaks city	32.75	-97.7
Hughes Springs city	33	-94.63
Hull	30.15	-94.64
Humble city	29.99	-95.27
Hungerford	29.4	-96.08
Hunters Creek Village city	29.77	-95.5
Huntington city	31.28	-94.58
Huntsville city	30.7	-95.55
Hurst city	32.84	-97.18
Hutchins city	32.64	-96.71
Hutto city	30.54	-97.55
Huxley city	31.77	-93.89
Iago	29.27	-95.96
Idalou city	33.66	-101.68
Iglesia Antigua	26.07	-97.83
Impact town	32.5	-99.75
Imperial	31.27	-102.69
Indian Hills	26.21	-97.92
Indian Lake town	26.09	-97.5
Indian Springs	30.69	-94.74
Indio	26.55	-99.1
Industry city	29.97	-96.5
Inez	28.87	-96.8
Ingleside city	27.87	-97.21
Ingleside on the Bay city	27.83	-97.22
Ingram city	30.08	-99.24
Iola city	30.77	-96.08
Iowa Colony village	29.44	-95.42
Iowa Park city	33.96	-98.68
Iraan city	30.91	-101.9
Iredell city	31.99	-97.87
Irving city	32.86	-96.97
Italy town	32.19	-96.89
Itasca city	32.16	-97.15
Ivanhoe city	30.68	-94.41
Ivanhoe North city	30.68	-94.42
Jacinto City city	29.77	-95.24
Jacksboro city	33.22	-98.16
Jacksonville city	31.96	-95.26
Jamaica Beach city	29.19	-94.98
Jardin de San Julian	26.53	-99.1
Jarrell city	30.81	-97.61
Jasper city	30.92	-93.99
Jayton city	33.25	-100.57
Jefferson city	32.76	-94.35
Jersey Village city	29.89	-95.57
Jewett city	31.36	-96.15
JF Villarreal	26.42	-98.98
Joaquin city	31.97	-94.05
Johnson City city	30.27	-98.41
Jolly city	33.88	-98.35
Jollyville	30.45	-97.77
Jones Creek village	28.98	-95.47
Jonestown city	30.48	-97.93
Josephine city	33.06	-96.32
Joshua city	32.46	-97.38
Jourdanton city	28.91	-98.54
Juarez	26.2	-97.73
Junction city	30.49	-99.77
Justin city	33.09	-97.3
K-Bar Ranch	27.99	-97.93
Karnes City city	28.89	-97.9
Katy city	29.79	-95.83
Kaufman city	32.58	-96.31
Keene city	32.4	-97.32
Keller city	32.93	-97.23
Kemah city	29.53	-95.02
Kemp city	32.43	-96.22
Kempner city	31.08	-97.97
Kendleton city	29.45	-96
Kenedy city	28.82	-97.85
Kenefick town	30.11	-94.85
Kennard city	31.36	-95.19
Kennedale city	32.64	-97.22
Kerens city	32.13	-96.23
Kermit city	31.85	-103.09
Kerrville city	30.04	-99.13
Kilgore city	32.4	-94.86
Killeen city	31.08	-97.73
Kingsbury	29.65	-97.82
Kingsland	30.67	-98.45
Kingsville city	27.51	-97.86
Kirby city	29.46	-98.39
Kirbyville city	30.66	-93.9
Kirvin town	31.77	-96.33
Knippa	29.31	-99.63
Knollwood city	33.69	-96.62
Knox City town	33.42	-99.82
Kosse town	31.31	-96.63
Kountze city	30.37	-94.32
Kress city	34.37	-101.75
Krugerville city	33.28	-96.99
Krum city	33.27	-97.23
Kurten town	30.79	-96.28
Kyle city	30	-97.86
La Blanca	26.3	-98.03
La Carla	26.44	-98.74
La Casita	26.34	-98.73
La Chuparosa	26.4	-98.93
La Coma	27.5	-99.3
La Escondida	26.38	-98.87
La Esperanza	26.43	-98.89
La Feria city	26.14	-97.83
La Feria North	26.18	-97.82
La Grange city	29.91	-96.88
La Grulla city	26.27	-98.65
La Homa	26.28	-98.36
La Joya city	26.25	-98.47
La Loma de Falcon	26.54	-99.1
La Marque city	29.37	-95
La Minita	26.5	-99.07
La Paloma Addition	28.02	-97.5
La Paloma	26.05	-97.66
La Paloma Ranchettes	26.31	-98.62
La Paloma-Lost Creek	27.72	-97.74
La Porte city	29.67	-95.05
La Presa	27.4	-99.44
La Pryor	28.95	-99.85
La Puerta	26.35	-98.75
La Rosita	26.4	-98.93
La Tina Ranch	26.2	-97.48
La Vernia city	29.35	-98.12
La Victoria	26.35	-98.63
La Villa city	26.3	-97.93
La Ward city	28.85	-96.46
Lackland AFB	29.39	-98.62
LaCoste city	29.31	-98.81
Lacy-Lakeview city	31.63	-97.11
Ladonia town	33.43	-95.95
Lago	26.09	-97.61
Lago Vista	26.56	-99.11
Lago Vista city	30.45	-97.99
Laguna Heights	26.08	-97.27
Laguna Park	31.86	-97.39
Laguna Seca	26.28	-97.93
Laguna Vista town	26.1	-97.3
Lake Bridgeport city	33.21	-97.83
Lake Brownwood	31.82	-99.1
Lake Bryan	30.72	-96.46
Lake Cherokee	32.36	-94.65
Lake City town	28.08	-97.88
Lake Colorado City	32.35	-100.94
Lake Dallas city	33.13	-97.02
Lake Dunlap	29.67	-98.08
Lake Jackson city	29.05	-95.45
Lake Kiowa	33.57	-97.01
Lake Medina Shores	29.64	-98.99
Lake Meredith Estates	35.66	-101.6
Lake Tanglewood village	35.06	-101.78
Lake View	29.46	-100.95
Lake Worth city	32.81	-97.43
Lakehills	29.62	-98.94
Lakeport city	32.41	-94.71
Lakeshore Gardens-Hidden Acres	28.12	-97.87
Lakeside City town	33.83	-98.54
Lakeside town	32.82	-97.49
Lakeside town	28.1	-97.86
Lakeview town	34.67	-100.7
Lakeway city	30.35	-97.98
Lakewood Village city	33.14	-96.98
Lamar	28.14	-96.99
Lamesa city	32.73	-101.95
Lampasas city	31.07	-98.18
Lancaster city	32.6	-96.78
Lantana	33.09	-97.12
Laredo city	27.55	-99.49
Laredo Ranchettes	27.49	-99.36
Laredo Ranchettes West	27.49	-99.37
Las Haciendas	27.63	-99.2
Las Lomas	26.36	-98.77
Las Lomitas	27.34	-98.66
Las Palmas	26.95	-99.28
Las Palmas II	26.2	-97.74
Las Pilas	27.68	-99.18
Las Quintas Fronterizas	28.69	-100.47
Lasana	26.26	-97.69
Lasara	26.46	-97.91
Latexo city	31.39	-95.47
Laughlin AFB	29.36	-100.78
Laureles	26.12	-97.49
Lavon city	33.03	-96.44
Lawn town	32.14	-99.75
League City city	29.49	-95.11
Leakey city	29.73	-99.76
Leander city	30.57	-97.86
Leary city	33.47	-94.22
Lefors town	35.44	-100.8
Leming	29.07	-98.47
Leon Valley city	29.5	-98.61
Leona city	31.15	-95.98
Leonard city	33.38	-96.25
Leroy city	31.73	-97.02
Levelland city	33.58	-102.36
Lewisville city	33.05	-96.98
Lexington town	30.41	-97.01
Liberty city	30.05	-94.79
Liberty City	32.45	-94.94
Liberty Hill city	30.66	-97.91
Lincoln Park town	33.22	-96.97
Lindale city	32.49	-95.41
Linden city	33.01	-94.36
Lindsay	31.37	-103.54
Lindsay city	33.64	-97.22
Linn	26.57	-98.13
Lipan city	32.52	-98.05
Lipscomb	36.22	-100.26
Little Elm city	33.18	-96.93
Little River-Academy city	30.99	-97.35
Littlefield city	33.92	-102.33
Live Oak city	29.55	-98.34
Liverpool city	29.3	-95.28
Livingston town	30.71	-94.94
Llano city	30.75	-98.67
Llano Grande	26.13	-97.97
Lockhart city	29.88	-97.68
Lockney town	34.12	-101.44
Log Cabin city	32.22	-96.02
Lolita	28.83	-96.54
Loma Grande	28.72	-99.83
Loma Linda	28.01	-97.5
Loma Linda East	27.77	-98.19
Loma Linda East	26.33	-98.69
Loma Linda West	26.42	-98.93
Loma Vista	26.42	-98.98
Lometa city	31.22	-98.39
Lone Oak city	33	-95.94
Lone Star city	32.94	-94.71
Longoria	26.3	-98.64
Longview city	32.52	-94.76
Loop	32.91	-102.41
Lope▒o	26.71	-99.1
Lopezville	26.25	-98.16
Loraine town	32.41	-100.71
Lorena city	31.38	-97.21
Lorenzo city	33.67	-101.54
Los Altos	27.49	-99.39
Los Alvarez	26.39	-98.9
Los Angeles	26.49	-97.79
Los Arcos	27.61	-99.21
Los Arrieros	26.52	-99.08
Los Barreras	26.39	-98.92
Los Centenarios	27.61	-99.21
Los Corralitos	27.64	-99.56
Los Ebanos	26.24	-98.56
Los Ebanos	26.41	-98.92
Los Fresnos	27.62	-99.21
Los Fresnos city	26.07	-97.48
Los Huisaches	27.91	-99.48
Los Indios town	26.05	-97.74
Los Lobos	26.61	-99.16
Los Minerales	27.66	-99.62
Los Nopalitos	27.62	-99.21
Los Veteranos I	27.63	-99.22
Los Veteranos II	27.77	-99.44
Los Ybanez city	32.72	-101.92
Lost Creek	30.29	-97.85
Lott city	31.21	-97.03
Louise	29.11	-96.41
Lovelady city	31.13	-95.45
Lowry Crossing city	33.17	-96.54
Lozano	26.19	-97.54
Lubbock city	33.57	-101.89
Lucas city	33.1	-96.58
Lueders city	32.8	-99.62
Lufkin city	31.32	-94.73
Luling city	29.68	-97.65
Lumberton city	30.26	-94.21
Lyford city	26.41	-97.79
Lytle city	29.23	-98.8
Mabank town	32.37	-96.11
Macdona	29.32	-98.7
Madisonville city	30.95	-95.91
Magnolia city	30.21	-95.74
Malakoff city	32.17	-96.02
Malone town	31.92	-96.89
Manchaca	30.14	-97.84
Manor city	30.35	-97.53
Mansfield city	32.57	-97.12
Manuel Garcia	26.33	-98.7
Manuel Garcia II	26.31	-98.69
Manvel city	29.48	-95.36
Marathon	30.22	-103.24
Marble Falls city	30.58	-98.27
Marfa city	30.31	-104.03
Marietta town	33.17	-94.54
Marion city	29.57	-98.14
Markham	28.96	-96.06
Marlin city	31.31	-96.89
Marquez city	31.24	-96.26
Marshall city	32.54	-94.35
Mart city	31.54	-96.83
Martindale city	29.85	-97.84
Martinez	26.42	-98.75
Mason city	30.75	-99.23
Matador town	34.02	-100.82
Matagorda	28.7	-95.97
Mathis city	28.09	-97.82
Maud city	33.33	-94.35
Mauriceville	30.22	-93.88
Maypearl city	32.31	-97.01
McAllen city	26.22	-98.25
McCamey city	31.13	-102.22
McDade	30.28	-97.24
McGregor city	31.42	-97.43
McKinney Acres	32.3	-102.53
McKinney city	33.2	-96.67
McLean town	35.23	-100.6
McLendon-Chisholm city	32.85	-96.39
McQueeney	29.6	-98.04
Meadow town	33.34	-102.21
Meadowlakes city	30.56	-98.3
Meadows Place city	29.65	-95.59
Medina	26.93	-99.26
Megargel town	33.45	-98.93
Melissa city	33.29	-96.56
Melvin town	31.2	-99.58
Memphis city	34.73	-100.54
Menard city	30.92	-99.78
Mentone	31.71	-103.6
Mercedes city	26.15	-97.91
Meridian city	31.93	-97.65
Merkel town	32.47	-100.01
Mertens town	32.06	-96.89
Mertzon city	31.26	-100.82
Mesquite	26.4	-98.98
Mesquite city	32.76	-96.59
Mexia city	31.68	-96.48
Mi Ranchito Estate	26.39	-98.87
Miami city	35.69	-100.64
Midland city	32.03	-102.11
Midlothian city	32.47	-96.99
Midway city	31.03	-95.75
Midway North	26.19	-98.02
Midway South	26.16	-98.02
Miguel Barrera	26.41	-98.92
Mikes	26.31	-98.63
Mila Doce	26.22	-97.96
Milam	31.45	-93.8
Milano city	30.71	-96.86
Mildred town	32.04	-96.35
Miles city	31.6	-100.18
Milford town	32.12	-96.95
Miller's Cove town	33.16	-95.11
Millican town	30.47	-96.2
Millsap town	32.75	-98.01
Mineola city	32.66	-95.48
Mineral Wells city	32.82	-98.08
Mingus city	32.54	-98.42
Mirando City	27.44	-99
Mission Bend	29.69	-95.67
Mission city	26.2	-98.32
Missouri City city	29.56	-95.54
Mobeetie city	35.53	-100.44
Mobile City city	32.92	-96.41
Monahans city	31.63	-103.04
Mont Belvieu city	29.85	-94.88
Montague	33.67	-97.72
Monte Alto	26.37	-97.97
Montgomery city	30.39	-95.7
Moody city	31.31	-97.36
Moore	29.06	-99.01
Moore Station city	32.19	-95.57
Moraida	26.41	-98.98
Morales-Sanchez	26.79	-99.11
Moran city	32.55	-99.17
Morgan city	32.02	-97.61
Morgan Farm	28.01	-97.55
Morgan's Point city	29.68	-95
Morgan's Point Resort city	31.15	-97.46
Morning Glory	31.56	-106.21
Morse	36.07	-101.48
Morton city	33.72	-102.76
Moulton town	29.57	-97.15
Mount Calm city	31.76	-96.88
Mount Enterprise city	31.91	-94.68
Mount Pleasant city	33.16	-94.97
Mount Vernon town	33.18	-95.22
Mountain City city	30.04	-97.89
Muenster city	33.66	-97.39
Muleshoe city	34.23	-102.73
Mullin town	31.56	-98.67
Munday city	33.45	-99.62
Muniz	26.26	-98.09
Murchison city	32.28	-95.76
Murillo	26.26	-98.13
Murphy city	33.02	-96.61
Mustang Ridge city	30.06	-97.69
Mustang town	32.01	-96.43
Myrtle Springs	32.62	-95.93
Nacogdoches city	31.61	-94.65
Naples city	33.2	-94.68
Narciso Pena	26.3	-98.64
Nash city	33.44	-94.13
Nassau Bay city	29.54	-95.09
Natalia city	29.19	-98.85
Navarro town	32	-96.38
Navasota city	30.39	-96.09
Nazareth city	34.54	-102.1
Nederland city	29.97	-94
Needville city	29.4	-95.84
Nesbitt town	32.59	-94.45
Netos	26.41	-98.76
Nevada city	33.05	-96.38
New Berlin city	29.47	-98.11
New Boston city	33.46	-94.42
New Braunfels city	29.7	-98.12
New Chapel Hill city	32.3	-95.17
New Deal town	33.73	-101.84
New Fairview city	33.11	-97.45
New Falcon	26.64	-99.09
New Home city	33.33	-101.91
New Hope town	33.21	-96.56
New London city	32.27	-94.93
New Summerfield city	31.98	-95.11
New Territory	29.59	-95.69
New Waverly city	30.54	-95.48
Newark city	33	-97.49
Newcastle city	33.2	-98.74
Newton city	30.85	-93.75
Neylandville town	33.2	-96.01
Niederwald city	30	-97.75
Nina	26.28	-98.58
Nixon city	29.27	-97.77
Nocona city	33.78	-97.73
Nocona Hills	33.85	-97.64
Nolanville city	31.08	-97.61
Nome city	30.04	-94.41
Noonday city	32.24	-95.4
Nordheim city	28.92	-97.61
Normangee town	31.03	-96.12
Normanna	28.53	-97.78
North Alamo	26.22	-98.13
North Cleveland city	30.36	-95.1
North Escobares	26.43	-98.97
North Pearsall	28.92	-99.09
North Richland Hills city	32.86	-97.22
North San Pedro	27.8	-97.68
Northlake town	33.08	-97.25
Northridge	26.41	-99
Novice city	31.99	-99.63
O'Brien city	33.38	-99.84
O'Donnell city	32.97	-101.83
Oak Grove town	32.53	-96.32
Oak Island	29.66	-94.69
Oak Leaf city	32.51	-96.86
Oak Point city	33.18	-96.99
Oak Ridge North city	30.16	-95.44
Oak Ridge town	32.64	-96.26
Oak Ridge town	33.65	-97.04
Oak Trail Shores	32.49	-97.84
Oak Valley town	32.03	-96.51
Oakhurst	30.74	-95.31
Oakwood town	31.58	-95.85
Odem city	27.95	-97.59
Odessa city	31.88	-102.34
Oglesby city	31.42	-97.51
Oilton	27.47	-98.97
Old Escobares	26.41	-98.97
Old River-Winfree city	29.87	-94.83
Olivarez	26.23	-97.99
Olivia Lopez de Gutierrez	26.33	-98.72
Olmito and Olmito	26.34	-98.64
Olmito	26.02	-97.54
Olmos Park city	29.47	-98.49
Olney city	33.36	-98.76
Olton city	34.18	-102.14
Omaha city	33.18	-94.74
Onalaska city	30.82	-95.11
Opdyke West town	33.59	-102.3
Orange city	30.11	-93.76
Orange Grove city	27.96	-97.94
Orason	26.07	-97.45
Orchard city	29.6	-95.97
Ore City city	32.8	-94.72
Overton city	32.28	-94.97
Ovilla city	32.54	-96.89
Owl Ranch	27.89	-98.09
Oyster Creek city	29	-95.33
Ozona	30.71	-101.21
Pablo Pena	26.3	-98.64
Paducah town	34.01	-100.3
Paint Rock town	31.51	-99.93
Paisano Park	28.1	-97.86
Palacios city	28.72	-96.24
Palestine city	31.75	-95.65
Palisades village	35.06	-101.8
Palm Valley city	26.2	-97.75
Palmer town	32.42	-96.67
Palmhurst city	26.26	-98.3
Palmview city	26.23	-98.38
Palmview South	26.22	-98.38
Palo Blanco	26.39	-98.9
Palo Pinto	32.77	-98.3
Paloma Creek	33.23	-96.94
Paloma Creek South	33.21	-96.94
Pampa city	35.55	-100.97
Panhandle town	35.35	-101.38
Panorama Village city	30.38	-95.49
Pantego town	32.71	-97.15
Paradise city	33.15	-97.69
Paris city	33.67	-95.54
Parker city	33.06	-96.63
Pasadena city	29.66	-95.15
Pattison city	29.82	-95.98
Patton Village city	30.2	-95.17
Pawnee	28.65	-98.01
Payne Springs town	32.29	-96.09
Pearland city	29.56	-95.32
Pearsall city	28.89	-99.1
Pecan Acres	32.97	-97.47
Pecan Gap city	33.44	-95.85
Pecan Grove	29.62	-95.73
Pecan Hill city	32.49	-96.78
Pecan Plantation	32.36	-97.66
Pecos city	31.4	-103.51
Pelican Bay city	32.92	-97.52
Pena	26.42	-98.97
Penelope town	31.86	-96.93
Penitas city	26.25	-98.44
Perezville	26.24	-98.4
Perrin	33.03	-98.07
Perryton city	36.39	-100.8
Petersburg city	33.87	-101.6
Petrolia city	34.01	-98.23
Petronila city	27.67	-97.63
Pettus	28.62	-97.81
Pflugerville city	30.45	-97.61
Pharr city	26.17	-98.19
Pilot Point city	33.4	-96.95
Pine Forest city	30.18	-94.04
Pine Harbor	32.77	-94.5
Pine Island town	30.06	-96.03
Pinehurst	30.19	-95.7
Pinehurst city	30.11	-93.77
Pineland city	31.25	-93.97
Pinewood Estates	30.17	-94.32
Piney Point Village city	29.76	-95.52
Pittsburg city	33	-94.97
Placedo	28.69	-96.83
Plains town	33.19	-102.83
Plainview city	34.19	-101.72
Plano city	33.05	-96.75
Pleak village	29.49	-95.81
Pleasant Hill	31	-94.79
Pleasant Valley town	33.94	-98.6
Pleasanton city	28.96	-98.49
Plum Grove city	30.2	-95.1
Point Blank city	30.75	-95.22
Point city	32.93	-95.87
Point Comfort city	28.67	-96.56
Point Venture village	30.38	-98
Ponder town	33.18	-97.29
Port Aransas city	27.81	-97.08
Port Isabel city	26.06	-97.24
Port Lavaca city	28.62	-96.63
Port Mansfield	26.56	-97.44
Port Neches city	29.98	-93.95
Port O'Connor	28.45	-96.42
Porter Heights	30.15	-95.32
Portland city	27.88	-97.32
Post city	33.19	-101.38
Post Oak Bend City town	32.63	-96.32
Poteet city	29.04	-98.57
Poth town	29.07	-98.08
Potosi	32.34	-99.68
Pottsboro town	33.77	-96.67
Powderly	33.81	-95.5
Powell town	32.11	-96.32
Poynor town	32.08	-95.59
Prado Verde	31.89	-106.61
Prairie View city	30.08	-95.99
Premont city	27.36	-98.12
Presidio city	29.56	-104.37
Preston	33.87	-96.66
Primera town	26.22	-97.75
Princeton city	33.18	-96.51
Progreso city	26.1	-97.96
Progreso Lakes city	26.07	-97.96
Prosper town	33.24	-96.8
Providence	33.23	-96.96
Pueblo East	27.67	-99.19
Pueblo Nuevo	27.49	-99.31
Putnam town	32.37	-99.2
Pyote town	31.54	-103.12
Quail	34.92	-100.39
Quail Creek	28.78	-97.08
Quanah city	34.3	-99.74
Queen City city	33.15	-94.15
Quemado	28.95	-100.62
Quesada	26.28	-98.58
Quinlan city	32.91	-96.13
Quintana town	28.92	-95.31
Quitaque city	34.37	-101.06
Quitman city	32.8	-95.44
Radar Base	28.86	-100.53
Rafael Pena	26.3	-98.64
Ralls city	33.68	-101.38
Ramireno	27.01	-99.38
Ramirez-Perez	26.32	-98.69
Ramos	26.43	-99.03
Ranchette Estates	26.48	-97.82
Ranchitos Del Norte	26.4	-98.87
Ranchitos East	27.49	-99.37
Ranchitos Las Lomas	27.63	-99.23
Rancho Alegre	27.74	-98.1
Rancho Banquete	27.81	-97.85
Rancho Chico	28.02	-97.5
Rancho Viejo	26.41	-98.92
Rancho Viejo town	26.04	-97.56
Ranchos Penitas West	27.67	-99.6
Randolph AFB	29.53	-98.28
Ranger city	32.47	-98.68
Rangerville village	26.11	-97.74
Rankin city	31.23	-101.94
Ransom Canyon town	33.53	-101.68
Ratamosa	26.2	-97.84
Ravenna city	33.67	-96.24
Raymondville city	26.48	-97.78
Realitos	27.45	-98.53
Red Lick city	33.48	-94.17
Red Oak city	32.52	-96.79
Redfield	31.68	-94.66
Redford	29.43	-104.18
Redland	31.4	-94.72
Redwater city	33.36	-94.26
Redwood	29.81	-97.91
Refugio town	28.31	-97.27
Regino Ramirez	26.49	-98.93
Reid Hope King	25.92	-97.41
Reklaw city	31.87	-94.98
Relampago	26.09	-97.91
Rendon	32.58	-97.24
Reno city	33.67	-95.48
Reno city	32.95	-97.58
Retreat town	32.05	-96.48
Rhome city	33.06	-97.48
Ricardo	27.42	-97.85
Rice city	32.24	-96.5
Richardson city	32.97	-96.71
Richland Hills city	32.81	-97.23
Richland Springs town	31.27	-98.95
Richland town	31.92	-96.43
Richmond city	29.58	-95.76
Richwood city	29.08	-95.41
Riesel city	31.48	-96.93
Rio Bravo city	27.36	-99.48
Rio Grande City city	26.38	-98.82
Rio Hondo city	26.23	-97.58
Rio Vista city	32.24	-97.37
Rising Star town	32.1	-98.97
River Oaks city	32.78	-97.4
Rivera	26.41	-98.97
Rivereno	26.31	-98.64
Riverside city	30.85	-95.4
Riviera	27.3	-97.8
Roanoke city	33.01	-97.23
Roaring Springs town	33.9	-100.86
Robert Lee city	31.9	-100.49
Robinson city	31.45	-97.12
Robstown city	27.79	-97.67
Roby city	32.75	-100.38
Rochester town	33.31	-99.86
Rockdale city	30.65	-97.01
Rockport city	28.05	-97.05
Rocksprings town	30.02	-100.21
Rockwall city	32.92	-96.44
Rocky Mound town	33.03	-95.03
Rogers town	30.93	-97.23
Rollingwood city	30.27	-97.79
Roma city	26.42	-99.01
Roma Creek	26.42	-99.02
Roman Forest town	30.18	-95.16
Ropesville city	33.41	-102.16
Roscoe city	32.44	-100.54
Rose City city	30.1	-94.05
Rose Hill Acres city	30.19	-94.19
Rosebud city	31.08	-96.98
Rosenberg city	29.54	-95.81
Rosharon	29.35	-95.45
Rosita	28.62	-100.43
Ross city	31.73	-97.11
Rosser village	32.46	-96.44
Rotan city	32.85	-100.47
Round Mountain town	30.43	-98.36
Round Rock city	30.52	-97.67
Round Top town	30.06	-96.7
Rowlett city	32.92	-96.55
Roxton city	33.55	-95.72
Royse City city	32.98	-96.32
Rule town	33.18	-99.89
Runaway Bay city	33.18	-97.87
Runge town	28.89	-97.71
Rusk city	31.8	-95.15
Sabinal city	29.32	-99.47
Sachse city	32.97	-96.58
Sadler city	33.68	-96.85
Saginaw city	32.87	-97.37
Salado village	30.95	-97.53
Saline▒o	26.52	-99.11
Saline▒o North	26.53	-99.09
Sam Rayburn	31.08	-94.03
Sammy Martinez	26.43	-98.75
Samnorwood	35.05	-100.28
San Angelo city	31.44	-100.45
San Antonio city	29.47	-98.52
San Augustine city	31.53	-94.11
San Benito city	26.13	-97.64
San Carlos	26.3	-98.06
San Carlos I	27.49	-99.37
San Carlos II	27.49	-99.37
San Diego city	27.76	-98.24
San Elizario	31.58	-106.26
San Felipe town	29.8	-96.11
San Fernando	26.4	-98.84
San Isidro	26.71	-98.45
San Juan	26.41	-98.94
San Juan city	26.19	-98.15
San Leanna village	30.14	-97.82
San Leon	29.49	-94.94
San Marcos city	29.88	-97.93
San Patricio city	27.98	-97.78
San Pedro	25.98	-97.59
San Perlita city	26.5	-97.64
San Saba town	31.2	-98.73
San Ygnacio	27.05	-99.43
Sanctuary town	32.91	-97.59
Sand Springs	32.28	-101.35
Sanderson	30.15	-102.41
Sandia	28.02	-97.87
Sandoval	26.42	-99.08
Sandy Hollow-Escondidas	27.95	-97.81
Sanford town	35.7	-101.53
Sanger city	33.37	-97.17
Sansom Park city	32.8	-97.4
Santa Anna	26.67	-98.56
Santa Anna town	31.74	-99.33
Santa Clara city	29.59	-98.16
Santa Cruz	26.35	-98.77
Santa Fe city	29.39	-95.1
Santa Maria	26.08	-97.85
Santa Monica	26.37	-97.59
Santa Rosa	26.35	-98.77
Santa Rosa town	26.26	-97.83
Santel	26.38	-98.88
Sarita	27.22	-97.8
Savannah	33.23	-96.91
Savoy city	33.6	-96.37
Scenic Oaks	29.7	-98.67
Schertz city	29.57	-98.26
Schulenburg city	29.68	-96.91
Scissors	26.13	-98.05
Scotland city	33.65	-98.47
Scottsville city	32.53	-94.25
Scurry town	32.51	-96.39
Seabrook city	29.57	-94.98
Seadrift city	28.41	-96.72
Seagoville city	32.65	-96.55
Seagraves city	32.94	-102.57
Sealy city	29.77	-96.16
Sebastian	26.35	-97.8
Seco Mines	28.75	-100.5
Seguin city	29.59	-97.97
Selma city	29.59	-98.31
Seminole city	32.72	-102.65
Serenada	30.7	-97.7
Seth Ward	34.22	-101.69
Seven Oaks city	30.85	-94.86
Seven Points city	32.33	-96.21
Seymour city	33.6	-99.26
Shady Hollow	30.17	-97.88
Shady Shores town	33.16	-97.04
Shadybrook	32.11	-95.42
Shallowater city	33.69	-101.99
Shamrock city	35.22	-100.25
Shavano Park city	29.59	-98.56
Sheldon	29.86	-95.13
Shenandoah city	30.18	-95.46
Shepherd city	30.49	-95
Sherman city	33.62	-96.62
Sherwood Shores	33.85	-96.81
Shiner city	29.43	-97.17
Shoreacres city	29.62	-95.02
Sienna Plantation	29.48	-95.51
Sierra Blanca	31.18	-105.34
Siesta Acres	28.76	-100.49
Siesta Shores	26.85	-99.26
Silsbee city	30.35	-94.18
Silverton city	34.47	-101.3
Simonton city	29.68	-95.99
Sinton city	28.04	-97.51
Skellytown town	35.57	-101.17
Skidmore	28.26	-97.69
Slaton city	33.44	-101.65
Smiley city	29.27	-97.64
Smithville city	30.01	-97.15
Smyer town	33.59	-102.16
Snook city	30.49	-96.47
Snyder city	32.71	-100.91
Socorro city	31.64	-106.26
Solis	26.17	-97.84
Somerset city	29.23	-98.66
Somerville city	30.35	-96.53
Sonora city	30.57	-100.64
Sour Lake city	30.14	-94.4
South Alamo	26.15	-98.11
South Fork Estates	27.27	-98.72
South Houston city	29.66	-95.23
South La Paloma	27.89	-97.97
South Mountain town	31.44	-97.68
South Padre Island town	26.12	-97.17
South Point	25.87	-97.38
South Toledo Bend	31.16	-93.61
Southlake city	32.95	-97.15
Southmayd city	33.62	-96.73
Southside Place city	29.71	-95.44
Spade	33.93	-102.15
Sparks	31.67	-106.24
Spearman city	36.2	-101.19
Splendora city	30.23	-95.16
Spofford city	29.17	-100.41
Spring	30.06	-95.38
Spring Gardens	27.76	-97.74
Spring Valley Village city	29.79	-95.5
Springlake town	34.23	-102.31
Springtown city	32.97	-97.68
Spur city	33.47	-100.86
St. Hedwig town	29.42	-98.2
St. Jo city	33.7	-97.52
St. Paul	28.09	-97.56
St. Paul town	33.04	-96.55
Stafford city	29.63	-95.57
Stagecoach town	30.14	-95.71
Stamford city	33.02	-99.67
Stanton city	32.13	-101.79
Staples city	29.77	-97.83
Star Harbor city	32.19	-96.05
Stephenville city	32.21	-98.22
Sterling City city	31.84	-100.99
Stinnett city	35.82	-101.44
Stockdale city	29.24	-97.96
Stonewall	30.25	-98.66
Stowell	29.78	-94.38
Stratford city	36.34	-102.07
Strawn city	32.55	-98.5
Streetman town	31.88	-96.32
Study Butte	29.34	-103.54
Sudan city	34.07	-102.52
Sugar Land city	29.6	-95.63
Sullivan City city	26.28	-98.56
Sulphur Springs city	33.14	-95.61
Sun Valley city	33.67	-95.43
Sundown city	33.46	-102.49
Sunnyvale town	32.8	-96.56
Sunray city	36.02	-101.82
Sunrise Beach Village city	30.59	-98.42
Sunset Acres	27.79	-99.46
Sunset	33.45	-97.77
Sunset	26.42	-99.06
Sunset Valley city	30.23	-97.82
Surfside Beach city	28.95	-95.28
Sweeny city	29.05	-95.7
Sweetwater city	32.47	-100.41
Taft city	27.98	-97.39
Taft Southwest	27.97	-97.41
Tahoka city	33.16	-101.79
Talco city	33.36	-95.1
Talty town	32.69	-96.4
Tanquecitos South Acres	27.49	-99.38
Tanquecitos South Acres II	27.49	-99.39
Tatum city	32.32	-94.52
Taylor city	30.57	-97.42
Taylor Lake Village city	29.58	-95.06
Taylor Landing city	29.86	-94.13
Teague city	31.63	-96.28
Tehuacana town	31.74	-96.54
Temple city	31.11	-97.38
Tenaha town	31.94	-94.25
Terlingua	29.3	-103.58
Terrell city	32.73	-96.29
Terrell Hills city	29.48	-98.45
Texarkana city	33.45	-94.08
Texas City city	29.45	-94.89
Texhoma city	36.49	-101.79
Texline town	36.38	-103.02
The Colony city	33.09	-96.9
The Hills village	30.35	-97.99
The Woodlands	30.17	-95.51
Thompsons town	29.49	-95.63
Thompsonville	27.26	-98.78
Thorndale city	30.61	-97.21
Thornton town	31.41	-96.57
Thorntonville town	31.58	-102.92
Thrall city	30.59	-97.3
Three Rivers city	28.47	-98.18
Throckmorton town	33.18	-99.18
Thunderbird Bay	31.91	-99.02
Tierra Bonita	26.27	-97.83
Tierra Dorada	26.4	-98.92
Tierra Grande	27.7	-97.57
Tierra Verde	27.76	-97.72
Tiki Island village	29.3	-94.91
Tilden	28.46	-98.55
Timbercreek Canyon village	35.05	-101.82
Timberwood Park	29.71	-98.48
Timpson city	31.91	-94.4
Tioga town	33.47	-96.92
Tira town	33.32	-95.56
Tivoli	28.46	-96.89
Toco city	33.65	-95.65
Todd Mission city	30.26	-95.83
Tolar city	32.39	-97.92
Tom Bean city	33.52	-96.48
Tomball city	30.1	-95.62
Tool city	32.28	-96.17
Tornillo	31.44	-106.1
Toyah town	31.31	-103.79
Tradewinds	27.99	-97.26
Travis Ranch	32.8	-96.48
Trent town	32.49	-100.12
Trenton city	33.43	-96.34
Trinidad city	32.16	-96.11
Trinity city	30.94	-95.37
Trophy Club town	33	-97.19
Troup city	32.15	-95.12
Troy city	31.2	-97.3
Tuleta	28.58	-97.8
Tulia city	34.54	-101.77
Tulsita	28.64	-97.82
Turkey city	34.39	-100.9
Tuscola city	32.21	-99.8
Tye city	32.45	-99.87
Tyler city	32.32	-95.31
Tynan	28.17	-97.75
Uhland city	29.96	-97.79
Uncertain city	32.71	-94.13
Union Grove city	32.58	-94.91
Union Valley city	32.93	-96.25
Universal City city	29.55	-98.31
University Park city	32.85	-96.79
Utopia	29.62	-99.52
Uvalde city	29.22	-99.78
Uvalde Estates	29.17	-99.83
Val Verde Park	29.37	-100.83
Valentine town	30.59	-104.5
Valle Hermoso	26.38	-98.79
Valle Verde	27.68	-99.2
Valle Vista	26.32	-98.65
Valley Mills city	31.66	-97.47
Valley View city	33.49	-97.15
Van Alstyne city	33.42	-96.58
Van city	32.52	-95.64
Van Horn town	31.04	-104.83
Van Vleck	29.03	-95.88
Vanderbilt	28.82	-96.61
Vega city	35.25	-102.43
Venus town	32.43	-97.1
Vernon city	34.15	-99.3
Victoria city	28.83	-96.98
Victoria Vera	26.32	-98.69
Vidor city	30.13	-94
Villa del Sol	26.19	-97.58
Villa Pancho	25.88	-97.42
Villa Verde	26.13	-98
Villarreal	26.31	-98.64
Vinton village	31.96	-106.59
Volente village	30.45	-97.91
Von Ormy city	29.28	-98.66
Waco city	31.56	-97.19
Waelder city	29.69	-97.3
Wake Village city	33.42	-94.12
Waller city	30.06	-95.92
Wallis city	29.63	-96.06
Walnut Springs city	32.06	-97.75
Warren	30.61	-94.41
Warren City city	32.55	-94.91
Waskom city	32.48	-94.06
Watauga city	32.87	-97.25
Waxahachie city	32.4	-96.84
Weatherford city	32.75	-97.77
Webberville village	30.23	-97.5
Webster city	29.53	-95.12
Weimar city	29.7	-96.78
Weinert city	33.32	-99.67
Weir city	30.68	-97.59
Welch	32.93	-102.13
Wellington city	34.85	-100.21
Wellman city	33.05	-102.43
Wells Branch	30.44	-97.68
Wells town	31.49	-94.95
Weslaco city	26.16	-97.99
West Alto Bonito	26.31	-98.66
West city	31.8	-97.09
West Columbia city	29.14	-95.65
West Lake Hills city	30.29	-97.81
West Livingston	30.7	-95.01
West Odessa	31.84	-102.5
West Orange city	30.08	-93.76
West Sharyland	26.27	-98.34
West Tawakoni city	32.9	-96.02
West University Place city	29.72	-95.43
Westbrook city	32.36	-101.01
Westdale	27.97	-97.99
Western Lake	32.62	-97.82
Westlake town	32.98	-97.2
Westminster	33.36	-96.46
Weston city	33.33	-96.66
Weston Lakes city	29.66	-95.94
Westover Hills town	32.74	-97.41
Westway	31.96	-106.58
Westwood Shores	30.94	-95.33
Westworth Village city	32.76	-97.42
Wharton city	29.31	-96.1
Wheeler city	35.44	-100.28
White Deer town	35.43	-101.18
White Oak city	32.53	-94.86
White Settlement city	32.76	-97.46
Whiteface town	33.6	-102.61
Whitehouse city	32.22	-95.22
Whitesboro city	33.66	-96.9
Whitewright town	33.51	-96.4
Whitney town	31.95	-97.32
Wichita Falls city	33.91	-98.53
Wickett town	31.57	-103.01
Wild Peach Village	29.08	-95.64
Wildwood	30.53	-94.45
Willis city	30.43	-95.48
Willow Park city	32.76	-97.65
Wills Point city	32.71	-96.01
Wilmer city	32.6	-96.68
Wilson city	33.32	-101.73
Wimberley city	29.98	-98.09
Windcrest city	29.51	-98.38
Windemere	30.46	-97.66
Windom town	33.56	-96
Windthorst town	33.58	-98.43
Winfield city	33.17	-95.11
Wink city	31.75	-103.15
Winnie	29.82	-94.38
Winnsboro city	32.96	-95.29
Winona town	32.49	-95.17
Winters city	31.96	-99.93
Wixon Valley city	30.76	-96.32
Wolfe City city	33.37	-96.07
Wolfforth city	33.51	-102.01
Woodbranch city	30.18	-95.18
Woodcreek city	30.03	-98.11
Woodloch town	30.22	-95.41
Woodsboro town	28.24	-97.33
Woodson town	33.01	-99.05
Woodville town	30.77	-94.42
Woodway city	31.5	-97.23
Wortham town	31.79	-96.46
Wyldwood	30.13	-97.48
Wylie city	33.04	-96.52
Yantis town	32.93	-95.58
Yoakum city	29.29	-97.15
Yorktown city	28.98	-97.51
Yznaga	26.32	-97.82
Zapata	26.9	-99.26
Zapata Ranch	26.36	-97.82
Zarate	26.32	-98.64
Zavalla city	31.16	-94.42
Zuehl	29.5	-98.15

